Quantum-Like Contextuality in Large Language Models

Contextuality is a distinguishing feature of quantum mechanics and there is growing evidence that it is a necessary condition for quantum advantage. In order to make use of it, researchers have been asking whether similar phenomena arise in other domains. The answer has been yes, e.g. in behavioural sciences. However, one has to move to frameworks that take some degree of signalling into account. Two such frameworks exist: (1) a signalling-corrected sheaf theoretic model, and (2) the Contextuality-by-Default (CbD) framework. This paper provides the first large scale experimental evidence for a yes answer in natural language. We construct a linguistic schema modelled over a contextual quantum scenario, instantiate it in the Simple English Wikipedia and extract probability distributions for the instances using the large language model BERT. This led to the discovery of 77,118 sheaf-contextual and 36,938,948 CbD contextual instances. We proved that the contextual instances came from semantically similar words, by deriving an equation between degrees of contextuality and Euclidean distances of BERT's embedding vectors. A regression model further reveals that Euclidean distance is indeed the best statistical predictor of contextuality. Our linguistic schema is a variant of the co-reference resolution challenge. These results are an indication that quantum methods may be advantageous in language tasks.

==> figures/sf_delta_histogram.dat <==
0.004 0.010 1.643
0.014 0.010 2.182
0.024 0.010 2.375
0.034 0.010 1.602
0.044 0.010 0.000
0.054 0.010 0.000
0.064 0.010 0.000
0.074 0.010 0.000
0.084 0.010 0.000
0.093 0.010 0.000
0.103 0.010 0.000
0.113 0.010 0.000
0.123 0.010 0.000
0.133 0.010 0.000
0.143 0.010 0.000
0.153 0.010 0.000
0.163 0.010 0.000
0.173 0.010 0.000
0.183 0.010 0.000
0.193 0.010 0.000
0.203 0.010 0.000
0.213 0.010 0.000
0.223 0.010 0.000
0.233 0.010 0.000
0.243 0.010 0.000
0.253 0.010 0.000
0.263 0.010 0.000
0.273 0.010 0.000
0.283 0.010 0.000
0.293 0.010 0.000
0.303 0.010 0.000
0.313 0.010 0.000
0.323 0.010 0.000
0.333 0.010 0.000
0.343 0.010 0.000
0.352 0.010 0.000
0.362 0.010 0.000
0.372 0.010 0.000
0.382 0.010 0.000
0.392 0.010 0.000
0.402 0.010 0.000
0.412 0.010 0.000
0.422 0.010 0.000
0.432 0.010 0.000
0.442 0.010 0.000
0.452 0.010 0.000
0.462 0.010 0.000
0.472 0.010 0.000
0.482 0.010 0.000
0.492 0.010 0.000
0.502 0.010 0.000
0.512 0.010 0.000
0.522 0.010 0.000
0.532 0.010 0.000
0.542 0.010 0.000
0.552 0.010 0.000
0.562 0.010 0.000
0.572 0.010 0.000
0.582 0.010 0.000
0.592 0.010 0.000
0.602 0.010 0.000
0.611 0.010 0.000
0.621 0.010 0.000
0.631 0.010 0.000
0.641 0.010 0.000
0.651 0.010 0.000
0.661 0.010 0.000
0.671 0.010 0.000
0.681 0.010 0.000
0.691 0.010 0.000
0.701 0.010 0.000
0.711 0.010 0.000
0.721 0.010 0.000
0.731 0.010 0.000
0.741 0.010 0.000
0.751 0.010 0.000
0.761 0.010 0.000
0.771 0.010 0.000
0.781 0.010 0.000
0.791 0.010 0.000
0.801 0.010 0.000
0.811 0.010 0.000
0.821 0.010 0.000
0.831 0.010 0.000
0.841 0.010 0.000
0.851 0.010 0.000
0.861 0.010 0.000
0.870 0.010 0.000
0.880 0.010 0.000
0.890 0.010 0.000
0.900 0.010 0.000
0.910 0.010 0.000
0.920 0.010 0.000
0.930 0.010 0.000
0.940 0.010 0.000
0.950 0.010 0.000
0.960 0.010 0.000
0.970 0.010 0.000
0.980 0.010 0.000
0.990 0.010 0.000

0.004 0.070 0.000
0.014 0.070 1.580
0.024 0.070 2.143
0.034 0.070 2.767
0.044 0.070 2.873
0.054 0.070 2.994
0.064 0.070 2.185
0.074 0.070 0.000
0.084 0.070 0.000
0.093 0.070 0.000
0.103 0.070 0.000
0.113 0.070 0.000
0.123 0.070 0.000
0.133 0.070 0.000
0.143 0.070 0.000
0.153 0.070 0.000
0.163 0.070 0.000
0.173 0.070 0.000
0.183 0.070 0.000
0.193 0.070 0.000
0.203 0.070 0.000
0.213 0.070 0.000
0.223 0.070 0.000
0.233 0.070 0.000
0.243 0.070 0.000
0.253 0.070 0.000
0.263 0.070 0.000
0.273 0.070 0.000
0.283 0.070 0.000
0.293 0.070 0.000
0.303 0.070 0.000
0.313 0.070 0.000
0.323 0.070 0.000
0.333 0.070 0.000
0.343 0.070 0.000
0.352 0.070 0.000
0.362 0.070 0.000
0.372 0.070 0.000
0.382 0.070 0.000
0.392 0.070 0.000
0.402 0.070 0.000
0.412 0.070 0.000
0.422 0.070 0.000
0.432 0.070 0.000
0.442 0.070 0.000
0.452 0.070 0.000
0.462 0.070 0.000
0.472 0.070 0.000
0.482 0.070 0.000
0.492 0.070 0.000
0.502 0.070 0.000
0.512 0.070 0.000
0.522 0.070 0.000
0.532 0.070 0.000
0.542 0.070 0.000
0.552 0.070 0.000
0.562 0.070 0.000
0.572 0.070 0.000
0.582 0.070 0.000
0.592 0.070 0.000
0.602 0.070 0.000
0.611 0.070 0.000
0.621 0.070 0.000
0.631 0.070 0.000
0.641 0.070 0.000
0.651 0.070 0.000
0.661 0.070 0.000
0.671 0.070 0.000
0.681 0.070 0.000
0.691 0.070 0.000
0.701 0.070 0.000
0.711 0.070 0.000
0.721 0.070 0.000
0.731 0.070 0.000
0.741 0.070 0.000
0.751 0.070 0.000
0.761 0.070 0.000
0.771 0.070 0.000
0.781 0.070 0.000
0.791 0.070 0.000
0.801 0.070 0.000
0.811 0.070 0.000
0.821 0.070 0.000
0.831 0.070 0.000
0.841 0.070 0.000
0.851 0.070 0.000
0.861 0.070 0.000
0.870 0.070 0.000
0.880 0.070 0.000
0.890 0.070 0.000
0.900 0.070 0.000
0.910 0.070 0.000
0.920 0.070 0.000
0.930 0.070 0.000
0.940 0.070 0.000
0.950 0.070 0.000
0.960 0.070 0.000
0.970 0.070 0.000
0.980 0.070 0.000
0.990 0.070 0.000

0.004 0.130 0.000
0.014 0.130 0.000
0.024 0.130 1.531
0.034 0.130 2.143
0.044 0.130 2.405
0.054 0.130 2.553
0.064 0.130 3.168
0.074 0.130 3.268
0.084 0.130 3.342
0.093 0.130 2.508
0.103 0.130 0.000
0.113 0.130 0.000
0.123 0.130 0.000
0.133 0.130 0.000
0.143 0.130 0.000
0.153 0.130 0.000
0.163 0.130 0.000
0.173 0.130 0.000
0.183 0.130 0.000
0.193 0.130 0.000
0.203 0.130 0.000
0.213 0.130 0.000
0.223 0.130 0.000
0.233 0.130 0.000
0.243 0.130 0.000
0.253 0.130 0.000
0.263 0.130 0.000
0.273 0.130 0.000
0.283 0.130 0.000
0.293 0.130 0.000
0.303 0.130 0.000
0.313 0.130 0.000
0.323 0.130 0.000
0.333 0.130 0.000
0.343 0.130 0.000
0.352 0.130 0.000
0.362 0.130 0.000
0.372 0.130 0.000
0.382 0.130 0.000
0.392 0.130 0.000
0.402 0.130 0.000
0.412 0.130 0.000
0.422 0.130 0.000
0.432 0.130 0.000
0.442 0.130 0.000
0.452 0.130 0.000
0.462 0.130 0.000
0.472 0.130 0.000
0.482 0.130 0.000
0.492 0.130 0.000
0.502 0.130 0.000
0.512 0.130 0.000
0.522 0.130 0.000
0.532 0.130 0.000
0.542 0.130 0.000
0.552 0.130 0.000
0.562 0.130 0.000
0.572 0.130 0.000
0.582 0.130 0.000
0.592 0.130 0.000
0.602 0.130 0.000
0.611 0.130 0.000
0.621 0.130 0.000
0.631 0.130 0.000
0.641 0.130 0.000
0.651 0.130 0.000
0.661 0.130 0.000
0.671 0.130 0.000
0.681 0.130 0.000
0.691 0.130 0.000
0.701 0.130 0.000
0.711 0.130 0.000
0.721 0.130 0.000
0.731 0.130 0.000
0.741 0.130 0.000
0.751 0.130 0.000
0.761 0.130 0.000
0.771 0.130 0.000
0.781 0.130 0.000
0.791 0.130 0.000
0.801 0.130 0.000
0.811 0.130 0.000
0.821 0.130 0.000
0.831 0.130 0.000
0.841 0.130 0.000
0.851 0.130 0.000
0.861 0.130 0.000
0.870 0.130 0.000
0.880 0.130 0.000
0.890 0.130 0.000
0.900 0.130 0.000
0.910 0.130 0.000
0.920 0.130 0.000
0.930 0.130 0.000
0.940 0.130 0.000
0.950 0.130 0.000
0.960 0.130 0.000
0.970 0.130 0.000
0.980 0.130 0.000
0.990 0.130 0.000

0.004 0.190 0.000
0.014 0.190 0.000
0.024 0.190 0.000
0.034 0.190 1.477
0.044 0.190 2.083
0.054 0.190 2.358
0.064 0.190 2.509
0.074 0.190 2.655
0.084 0.190 2.772
0.093 0.190 3.415
0.103 0.190 3.543
0.113 0.190 3.573
0.123 0.190 2.815
0.133 0.190 0.000
0.143 0.190 0.000
0.153 0.190 0.000
0.163 0.190 0.000
0.173 0.190 0.000
0.183 0.190 0.000
0.193 0.190 0.000
0.203 0.190 0.000
0.213 0.190 0.000
0.223 0.190 0.000
0.233 0.190 0.000
0.243 0.190 0.000
0.253 0.190 0.000
0.263 0.190 0.000
0.273 0.190 0.000
0.283 0.190 0.000
0.293 0.190 0.000
0.303 0.190 0.000
0.313 0.190 0.000
0.323 0.190 0.000
0.333 0.190 0.000
0.343 0.190 0.000
0.352 0.190 0.000
0.362 0.190 0.000
0.372 0.190 0.000
0.382 0.190 0.000
0.392 0.190 0.000
0.402 0.190 0.000
0.412 0.190 0.000
0.422 0.190 0.000
0.432 0.190 0.000
0.442 0.190 0.000
0.452 0.190 0.000
0.462 0.190 0.000
0.472 0.190 0.000
0.482 0.190 0.000
0.492 0.190 0.000
0.502 0.190 0.000
0.512 0.190 0.000
0.522 0.190 0.000
0.532 0.190 0.000
0.542 0.190 0.000
0.552 0.190 0.000
0.562 0.190 0.000
0.572 0.190 0.000
0.582 0.190 0.000
0.592 0.190 0.000
0.602 0.190 0.000
0.611 0.190 0.000
0.621 0.190 0.000
0.631 0.190 0.000
0.641 0.190 0.000
0.651 0.190 0.000
0.661 0.190 0.000
0.671 0.190 0.000
0.681 0.190 0.000
0.691 0.190 0.000
0.701 0.190 0.000
0.711 0.190 0.000
0.721 0.190 0.000
0.731 0.190 0.000
0.741 0.190 0.000
0.751 0.190 0.000
0.761 0.190 0.000
0.771 0.190 0.000
0.781 0.190 0.000
0.791 0.190 0.000
0.801 0.190 0.000
0.811 0.190 0.000
0.821 0.190 0.000
0.831 0.190 0.000
0.841 0.190 0.000
0.851 0.190 0.000
0.861 0.190 0.000
0.870 0.190 0.000
0.880 0.190 0.000
0.890 0.190 0.000
0.900 0.190 0.000
0.910 0.190 0.000
0.920 0.190 0.000
0.930 0.190 0.000
0.940 0.190 0.000
0.950 0.190 0.000
0.960 0.190 0.000
0.970 0.190 0.000
0.980 0.190 0.000
0.990 0.190 0.000

0.004 0.250 0.000
0.014 0.250 0.000
0.024 0.250 0.000
0.034 0.250 0.000
0.044 0.250 1.447
0.054 0.250 2.083
0.064 0.250 2.364
0.074 0.250 2.560
0.084 0.250 2.633
0.093 0.250 2.744
0.103 0.250 2.865
0.113 0.250 2.902
0.123 0.250 3.636
0.133 0.250 3.734
0.143 0.250 3.764
0.153 0.250 3.006
0.163 0.250 0.000
0.173 0.250 0.000
0.183 0.250 0.000
0.193 0.250 0.000
0.203 0.250 0.000
0.213 0.250 0.000
0.223 0.250 0.000
0.233 0.250 0.000
0.243 0.250 0.000
0.253 0.250 0.000
0.263 0.250 0.000
0.273 0.250 0.000
0.283 0.250 0.000
0.293 0.250 0.000
0.303 0.250 0.000
0.313 0.250 0.000
0.323 0.250 0.000
0.333 0.250 0.000
0.343 0.250 0.000
0.352 0.250 0.000
0.362 0.250 0.000
0.372 0.250 0.000
0.382 0.250 0.000
0.392 0.250 0.000
0.402 0.250 0.000
0.412 0.250 0.000
0.422 0.250 0.000
0.432 0.250 0.000
0.442 0.250 0.000
0.452 0.250 0.000
0.462 0.250 0.000
0.472 0.250 0.000
0.482 0.250 0.000
0.492 0.250 0.000
0.502 0.250 0.000
0.512 0.250 0.000
0.522 0.250 0.000
0.532 0.250 0.000
0.542 0.250 0.000
0.552 0.250 0.000
0.562 0.250 0.000
0.572 0.250 0.000
0.582 0.250 0.000
0.592 0.250 0.000
0.602 0.250 0.000
0.611 0.250 0.000
0.621 0.250 0.000
0.631 0.250 0.000
0.641 0.250 0.000
0.651 0.250 0.000
0.661 0.250 0.000
0.671 0.250 0.000
0.681 0.250 0.000
0.691 0.250 0.000
0.701 0.250 0.000
0.711 0.250 0.000
0.721 0.250 0.000
0.731 0.250 0.000
0.741 0.250 0.000
0.751 0.250 0.000
0.761 0.250 0.000
0.771 0.250 0.000
0.781 0.250 0.000
0.791 0.250 0.000
0.801 0.250 0.000
0.811 0.250 0.000
0.821 0.250 0.000
0.831 0.250 0.000
0.841 0.250 0.000
0.851 0.250 0.000
0.861 0.250 0.000
0.870 0.250 0.000
0.880 0.250 0.000
0.890 0.250 0.000
0.900 0.250 0.000
0.910 0.250 0.000
0.920 0.250 0.000
0.930 0.250 0.000
0.940 0.250 0.000
0.950 0.250 0.000
0.960 0.250 0.000
0.970 0.250 0.000
0.980 0.250 0.000
0.990 0.250 0.000

0.004 0.310 0.000
0.014 0.310 0.000
0.024 0.310 0.000
0.034 0.310 0.000
0.044 0.310 0.000
0.054 0.310 1.462
0.064 0.310 2.086
0.074 0.310 2.407
0.084 0.310 2.540
0.093 0.310 2.702
0.103 0.310 2.780
0.113 0.310 2.826
0.123 0.310 2.912
0.133 0.310 2.940
0.143 0.310 3.012
0.153 0.310 3.795
0.163 0.310 3.890
0.173 0.310 3.920
0.183 0.310 3.179
0.193 0.310 0.000
0.203 0.310 0.000
0.213 0.310 0.000
0.223 0.310 0.000
0.233 0.310 0.000
0.243 0.310 0.000
0.253 0.310 0.000
0.263 0.310 0.000
0.273 0.310 0.000
0.283 0.310 0.000
0.293 0.310 0.000
0.303 0.310 0.000
0.313 0.310 0.000
0.323 0.310 0.000
0.333 0.310 0.000
0.343 0.310 0.000
0.352 0.310 0.000
0.362 0.310 0.000
0.372 0.310 0.000
0.382 0.310 0.000
0.392 0.310 0.000
0.402 0.310 0.000
0.412 0.310 0.000
0.422 0.310 0.000
0.432 0.310 0.000
0.442 0.310 0.000
0.452 0.310 0.000
0.462 0.310 0.000
0.472 0.310 0.000
0.482 0.310 0.000
0.492 0.310 0.000
0.502 0.310 0.000
0.512 0.310 0.000
0.522 0.310 0.000
0.532 0.310 0.000
0.542 0.310 0.000
0.552 0.310 0.000
0.562 0.310 0.000
0.572 0.310 0.000
0.582 0.310 0.000
0.592 0.310 0.000
0.602 0.310 0.000
0.611 0.310 0.000
0.621 0.310 0.000
0.631 0.310 0.000
0.641 0.310 0.000
0.651 0.310 0.000
0.661 0.310 0.000
0.671 0.310 0.000
0.681 0.310 0.000
0.691 0.310 0.000
0.701 0.310 0.000
0.711 0.310 0.000
0.721 0.310 0.000
0.731 0.310 0.000
0.741 0.310 0.000
0.751 0.310 0.000
0.761 0.310 0.000
0.771 0.310 0.000
0.781 0.310 0.000
0.791 0.310 0.000
0.801 0.310 0.000
0.811 0.310 0.000
0.821 0.310 0.000
0.831 0.310 0.000
0.841 0.310 0.000
0.851 0.310 0.000
0.861 0.310 0.000
0.870 0.310 0.000
0.880 0.310 0.000
0.890 0.310 0.000
0.900 0.310 0.000
0.910 0.310 0.000
0.920 0.310 0.000
0.930 0.310 0.000
0.940 0.310 0.000
0.950 0.310 0.000
0.960 0.310 0.000
0.970 0.310 0.000
0.980 0.310 0.000
0.990 0.310 0.000

0.004 0.370 0.000
0.014 0.370 0.000
0.024 0.370 0.000
0.034 0.370 0.000
0.044 0.370 0.000
0.054 0.370 0.000
0.064 0.370 1.415
0.074 0.370 2.121
0.084 0.370 2.365
0.093 0.370 2.515
0.103 0.370 2.654
0.113 0.370 2.739
0.123 0.370 2.824
0.133 0.370 2.908
0.143 0.370 2.951
0.153 0.370 3.008
0.163 0.370 3.048
0.173 0.370 3.087
0.183 0.370 3.930
0.193 0.370 4.026
0.203 0.370 4.043
0.213 0.370 3.331
0.223 0.370 0.000
0.233 0.370 0.000
0.243 0.370 0.000
0.253 0.370 0.000
0.263 0.370 0.000
0.273 0.370 0.000
0.283 0.370 0.000
0.293 0.370 0.000
0.303 0.370 0.000
0.313 0.370 0.000
0.323 0.370 0.000
0.333 0.370 0.000
0.343 0.370 0.000
0.352 0.370 0.000
0.362 0.370 0.000
0.372 0.370 0.000
0.382 0.370 0.000
0.392 0.370 0.000
0.402 0.370 0.000
0.412 0.370 0.000
0.422 0.370 0.000
0.432 0.370 0.000
0.442 0.370 0.000
0.452 0.370 0.000
0.462 0.370 0.000
0.472 0.370 0.000
0.482 0.370 0.000
0.492 0.370 0.000
0.502 0.370 0.000
0.512 0.370 0.000
0.522 0.370 0.000
0.532 0.370 0.000
0.542 0.370 0.000
0.552 0.370 0.000
0.562 0.370 0.000
0.572 0.370 0.000
0.582 0.370 0.000
0.592 0.370 0.000
0.602 0.370 0.000
0.611 0.370 0.000
0.621 0.370 0.000
0.631 0.370 0.000
0.641 0.370 0.000
0.651 0.370 0.000
0.661 0.370 0.000
0.671 0.370 0.000
0.681 0.370 0.000
0.691 0.370 0.000
0.701 0.370 0.000
0.711 0.370 0.000
0.721 0.370 0.000
0.731 0.370 0.000
0.741 0.370 0.000
0.751 0.370 0.000
0.761 0.370 0.000
0.771 0.370 0.000
0.781 0.370 0.000
0.791 0.370 0.000
0.801 0.370 0.000
0.811 0.370 0.000
0.821 0.370 0.000
0.831 0.370 0.000
0.841 0.370 0.000
0.851 0.370 0.000
0.861 0.370 0.000
0.870 0.370 0.000
0.880 0.370 0.000
0.890 0.370 0.000
0.900 0.370 0.000
0.910 0.370 0.000
0.920 0.370 0.000
0.930 0.370 0.000
0.940 0.370 0.000
0.950 0.370 0.000
0.960 0.370 0.000
0.970 0.370 0.000
0.980 0.370 0.000
0.990 0.370 0.000

0.004 0.430 0.000
0.014 0.430 0.000
0.024 0.430 0.000
0.034 0.430 0.000
0.044 0.430 0.000
0.054 0.430 0.000
0.064 0.430 0.000
0.074 0.430 1.415
0.084 0.430 2.143
0.093 0.430 2.389
0.103 0.430 2.513
0.113 0.430 2.665
0.123 0.430 2.716
0.133 0.430 2.822
0.143 0.430 2.908
0.153 0.430 2.966
0.163 0.430 3.021
0.173 0.430 3.064
0.183 0.430 3.081
0.193 0.430 3.126
0.203 0.430 3.175
0.213 0.430 4.052
0.223 0.430 4.149
0.233 0.430 4.174
0.243 0.430 3.468
0.253 0.430 0.000
0.263 0.430 0.000
0.273 0.430 0.000
0.283 0.430 0.000
0.293 0.430 0.000
0.303 0.430 0.000
0.313 0.430 0.000
0.323 0.430 0.000
0.333 0.430 0.000
0.343 0.430 0.000
0.352 0.430 0.000
0.362 0.430 0.000
0.372 0.430 0.000
0.382 0.430 0.000
0.392 0.430 0.000
0.402 0.430 0.000
0.412 0.430 0.000
0.422 0.430 0.000
0.432 0.430 0.000
0.442 0.430 0.000
0.452 0.430 0.000
0.462 0.430 0.000
0.472 0.430 0.000
0.482 0.430 0.000
0.492 0.430 0.000
0.502 0.430 0.000
0.512 0.430 0.000
0.522 0.430 0.000
0.532 0.430 0.000
0.542 0.430 0.000
0.552 0.430 0.000
0.562 0.430 0.000
0.572 0.430 0.000
0.582 0.430 0.000
0.592 0.430 0.000
0.602 0.430 0.000
0.611 0.430 0.000
0.621 0.430 0.000
0.631 0.430 0.000
0.641 0.430 0.000
0.651 0.430 0.000
0.661 0.430 0.000
0.671 0.430 0.000
0.681 0.430 0.000
0.691 0.430 0.000
0.701 0.430 0.000
0.711 0.430 0.000
0.721 0.430 0.000
0.731 0.430 0.000
0.741 0.430 0.000
0.751 0.430 0.000
0.761 0.430 0.000
0.771 0.430 0.000
0.781 0.430 0.000
0.791 0.430 0.000
0.801 0.430 0.000
0.811 0.430 0.000
0.821 0.430 0.000
0.831 0.430 0.000
0.841 0.430 0.000
0.851 0.430 0.000
0.861 0.430 0.000
0.870 0.430 0.000
0.880 0.430 0.000
0.890 0.430 0.000
0.900 0.430 0.000
0.910 0.430 0.000
0.920 0.430 0.000
0.930 0.430 0.000
0.940 0.430 0.000
0.950 0.430 0.000
0.960 0.430 0.000
0.970 0.430 0.000
0.980 0.430 0.000
0.990 0.430 0.000

0.004 0.490 0.000
0.014 0.490 0.000
0.024 0.490 0.000
0.034 0.490 0.000
0.044 0.490 0.000
0.054 0.490 0.000
0.064 0.490 0.000
0.074 0.490 0.000
0.084 0.490 1.342
0.093 0.490 2.137
0.103 0.490 2.386
0.113 0.490 2.548
0.123 0.490 2.647
0.133 0.490 2.736
0.143 0.490 2.844
0.153 0.490 2.919
0.163 0.490 2.958
0.173 0.490 3.010
0.183 0.490 3.045
0.193 0.490 3.102
0.203 0.490 3.128
0.213 0.490 3.167
0.223 0.490 3.180
0.233 0.490 3.230
0.243 0.490 4.157
0.253 0.490 4.252
0.263 0.490 4.264
0.273 0.490 3.564
0.283 0.490 0.000
0.293 0.490 0.000
0.303 0.490 0.000
0.313 0.490 0.000
0.323 0.490 0.000
0.333 0.490 0.000
0.343 0.490 0.000
0.352 0.490 0.000
0.362 0.490 0.000
0.372 0.490 0.000
0.382 0.490 0.000
0.392 0.490 0.000
0.402 0.490 0.000
0.412 0.490 0.000
0.422 0.490 0.000
0.432 0.490 0.000
0.442 0.490 0.000
0.452 0.490 0.000
0.462 0.490 0.000
0.472 0.490 0.000
0.482 0.490 0.000
0.492 0.490 0.000
0.502 0.490 0.000
0.512 0.490 0.000
0.522 0.490 0.000
0.532 0.490 0.000
0.542 0.490 0.000
0.552 0.490 0.000
0.562 0.490 0.000
0.572 0.490 0.000
0.582 0.490 0.000
0.592 0.490 0.000
0.602 0.490 0.000
0.611 0.490 0.000
0.621 0.490 0.000
0.631 0.490 0.000
0.641 0.490 0.000
0.651 0.490 0.000
0.661 0.490 0.000
0.671 0.490 0.000
0.681 0.490 0.000
0.691 0.490 0.000
0.701 0.490 0.000
0.711 0.490 0.000
0.721 0.490 0.000
0.731 0.490 0.000
0.741 0.490 0.000
0.751 0.490 0.000
0.761 0.490 0.000
0.771 0.490 0.000
0.781 0.490 0.000
0.791 0.490 0.000
0.801 0.490 0.000
0.811 0.490 0.000
0.821 0.490 0.000
0.831 0.490 0.000
0.841 0.490 0.000
0.851 0.490 0.000
0.861 0.490 0.000
0.870 0.490 0.000
0.880 0.490 0.000
0.890 0.490 0.000
0.900 0.490 0.000
0.910 0.490 0.000
0.920 0.490 0.000
0.930 0.490 0.000
0.940 0.490 0.000
0.950 0.490 0.000
0.960 0.490 0.000
0.970 0.490 0.000
0.980 0.490 0.000
0.990 0.490 0.000

0.004 0.549 0.000
0.014 0.549 0.000
0.024 0.549 0.000
0.034 0.549 0.000
0.044 0.549 0.000
0.054 0.549 0.000
0.064 0.549 0.000
0.074 0.549 0.000
0.084 0.549 0.000
0.093 0.549 1.568
0.103 0.549 2.111
0.113 0.549 2.362
0.123 0.549 2.549
0.133 0.549 2.664
0.143 0.549 2.744
0.153 0.549 2.825
0.163 0.549 2.879
0.173 0.549 2.956
0.183 0.549 2.998
0.193 0.549 3.063
0.203 0.549 3.076
0.213 0.549 3.135
0.223 0.549 3.174
0.233 0.549 3.192
0.243 0.549 3.233
0.253 0.549 3.289
0.263 0.549 3.287
0.273 0.549 4.237
0.283 0.549 4.348
0.293 0.549 4.364
0.303 0.549 3.673
0.313 0.549 0.000
0.323 0.549 0.000
0.333 0.549 0.000
0.343 0.549 0.000
0.352 0.549 0.000
0.362 0.549 0.000
0.372 0.549 0.000
0.382 0.549 0.000
0.392 0.549 0.000
0.402 0.549 0.000
0.412 0.549 0.000
0.422 0.549 0.000
0.432 0.549 0.000
0.442 0.549 0.000
0.452 0.549 0.000
0.462 0.549 0.000
0.472 0.549 0.000
0.482 0.549 0.000
0.492 0.549 0.000
0.502 0.549 0.000
0.512 0.549 0.000
0.522 0.549 0.000
0.532 0.549 0.000
0.542 0.549 0.000
0.552 0.549 0.000
0.562 0.549 0.000
0.572 0.549 0.000
0.582 0.549 0.000
0.592 0.549 0.000
0.602 0.549 0.000
0.611 0.549 0.000
0.621 0.549 0.000
0.631 0.549 0.000
0.641 0.549 0.000
0.651 0.549 0.000
0.661 0.549 0.000
0.671 0.549 0.000
0.681 0.549 0.000
0.691 0.549 0.000
0.701 0.549 0.000
0.711 0.549 0.000
0.721 0.549 0.000
0.731 0.549 0.000
0.741 0.549 0.000
0.751 0.549 0.000
0.761 0.549 0.000
0.771 0.549 0.000
0.781 0.549 0.000
0.791 0.549 0.000
0.801 0.549 0.000
0.811 0.549 0.000
0.821 0.549 0.000
0.831 0.549 0.000
0.841 0.549 0.000
0.851 0.549 0.000
0.861 0.549 0.000
0.870 0.549 0.000
0.880 0.549 0.000
0.890 0.549 0.000
0.900 0.549 0.000
0.910 0.549 0.000
0.920 0.549 0.000
0.930 0.549 0.000
0.940 0.549 0.000
0.950 0.549 0.000
0.960 0.549 0.000
0.970 0.549 0.000
0.980 0.549 0.000
0.990 0.549 0.000

0.004 0.609 0.000
0.014 0.609 0.000
0.024 0.609 0.000
0.034 0.609 0.000
0.044 0.609 0.000
0.054 0.609 0.000
0.064 0.609 0.000
0.074 0.609 0.000
0.084 0.609 0.000
0.093 0.609 0.000
0.103 0.609 1.556
0.113 0.609 2.086
0.123 0.609 2.360
0.133 0.609 2.505
0.143 0.609 2.661
0.153 0.609 2.721
0.163 0.609 2.814
0.173 0.609 2.863
0.183 0.609 2.972
0.193 0.609 2.995
0.203 0.609 3.034
0.213 0.609 3.090
0.223 0.609 3.127
0.233 0.609 3.165
0.243 0.609 3.164
0.253 0.609 3.240
0.263 0.609 3.252
0.273 0.609 3.272
0.283 0.609 3.301
0.293 0.609 3.320
0.303 0.609 4.323
0.313 0.609 4.429
0.323 0.609 4.448
0.333 0.609 3.781
0.343 0.609 0.000
0.352 0.609 0.000
0.362 0.609 0.000
0.372 0.609 0.000
0.382 0.609 0.000
0.392 0.609 0.000
0.402 0.609 0.000
0.412 0.609 0.000
0.422 0.609 0.000
0.432 0.609 0.000
0.442 0.609 0.000
0.452 0.609 0.000
0.462 0.609 0.000
0.472 0.609 0.000
0.482 0.609 0.000
0.492 0.609 0.000
0.502 0.609 0.000
0.512 0.609 0.000
0.522 0.609 0.000
0.532 0.609 0.000
0.542 0.609 0.000
0.552 0.609 0.000
0.562 0.609 0.000
0.572 0.609 0.000
0.582 0.609 0.000
0.592 0.609 0.000
0.602 0.609 0.000
0.611 0.609 0.000
0.621 0.609 0.000
0.631 0.609 0.000
0.641 0.609 0.000
0.651 0.609 0.000
0.661 0.609 0.000
0.671 0.609 0.000
0.681 0.609 0.000
0.691 0.609 0.000
0.701 0.609 0.000
0.711 0.609 0.000
0.721 0.609 0.000
0.731 0.609 0.000
0.741 0.609 0.000
0.751 0.609 0.000
0.761 0.609 0.000
0.771 0.609 0.000
0.781 0.609 0.000
0.791 0.609 0.000
0.801 0.609 0.000
0.811 0.609 0.000
0.821 0.609 0.000
0.831 0.609 0.000
0.841 0.609 0.000
0.851 0.609 0.000
0.861 0.609 0.000
0.870 0.609 0.000
0.880 0.609 0.000
0.890 0.609 0.000
0.900 0.609 0.000
0.910 0.609 0.000
0.920 0.609 0.000
0.930 0.609 0.000
0.940 0.609 0.000
0.950 0.609 0.000
0.960 0.609 0.000
0.970 0.609 0.000
0.980 0.609 0.000
0.990 0.609 0.000

0.004 0.669 0.000
0.014 0.669 0.000
0.024 0.669 0.000
0.034 0.669 0.000
0.044 0.669 0.000
0.054 0.669 0.000
0.064 0.669 0.000
0.074 0.669 0.000
0.084 0.669 0.000
0.093 0.669 0.000
0.103 0.669 0.000
0.113 0.669 1.415
0.123 0.669 2.164
0.133 0.669 2.350
0.143 0.669 2.534
0.153 0.669 2.667
0.163 0.669 2.740
0.173 0.669 2.810
0.183 0.669 2.899
0.193 0.669 2.951
0.203 0.669 2.999
0.213 0.669 3.035
0.223 0.669 3.096
0.233 0.669 3.103
0.243 0.669 3.150
0.253 0.669 3.177
0.263 0.669 3.243
0.273 0.669 3.253
0.283 0.669 3.279
0.293 0.669 3.318
0.303 0.669 3.343
0.313 0.669 3.339
0.323 0.669 3.362
0.333 0.669 4.410
0.343 0.669 4.509
0.352 0.669 4.523
0.362 0.669 3.852
0.372 0.669 0.000
0.382 0.669 0.000
0.392 0.669 0.000
0.402 0.669 0.000
0.412 0.669 0.000
0.422 0.669 0.000
0.432 0.669 0.000
0.442 0.669 0.000
0.452 0.669 0.000
0.462 0.669 0.000
0.472 0.669 0.000
0.482 0.669 0.000
0.492 0.669 0.000
0.502 0.669 0.000
0.512 0.669 0.000
0.522 0.669 0.000
0.532 0.669 0.000
0.542 0.669 0.000
0.552 0.669 0.000
0.562 0.669 0.000
0.572 0.669 0.000
0.582 0.669 0.000
0.592 0.669 0.000
0.602 0.669 0.000
0.611 0.669 0.000
0.621 0.669 0.000
0.631 0.669 0.000
0.641 0.669 0.000
0.651 0.669 0.000
0.661 0.669 0.000
0.671 0.669 0.000
0.681 0.669 0.000
0.691 0.669 0.000
0.701 0.669 0.000
0.711 0.669 0.000
0.721 0.669 0.000
0.731 0.669 0.000
0.741 0.669 0.000
0.751 0.669 0.000
0.761 0.669 0.000
0.771 0.669 0.000
0.781 0.669 0.000
0.791 0.669 0.000
0.801 0.669 0.000
0.811 0.669 0.000
0.821 0.669 0.000
0.831 0.669 0.000
0.841 0.669 0.000
0.851 0.669 0.000
0.861 0.669 0.000
0.870 0.669 0.000
0.880 0.669 0.000
0.890 0.669 0.000
0.900 0.669 0.000
0.910 0.669 0.000
0.920 0.669 0.000
0.930 0.669 0.000
0.940 0.669 0.000
0.950 0.669 0.000
0.960 0.669 0.000
0.970 0.669 0.000
0.980 0.669 0.000
0.990 0.669 0.000

0.004 0.729 0.000
0.014 0.729 0.000
0.024 0.729 0.000
0.034 0.729 0.000
0.044 0.729 0.000
0.054 0.729 0.000
0.064 0.729 0.000
0.074 0.729 0.000
0.084 0.729 0.000
0.093 0.729 0.000
0.103 0.729 0.000
0.113 0.729 0.000
0.123 0.729 1.477
0.133 0.729 2.090
0.143 0.729 2.369
0.153 0.729 2.534
0.163 0.729 2.654
0.173 0.729 2.760
0.183 0.729 2.808
0.193 0.729 2.866
0.203 0.729 2.934
0.213 0.729 2.992
0.223 0.729 3.030
0.233 0.729 3.108
0.243 0.729 3.115
0.253 0.729 3.149
0.263 0.729 3.173
0.273 0.729 3.210
0.283 0.729 3.245
0.293 0.729 3.270
0.303 0.729 3.312
0.313 0.729 3.336
0.323 0.729 3.366
0.333 0.729 3.377
0.343 0.729 3.399
0.352 0.729 3.426
0.362 0.729 4.479
0.372 0.729 4.589
0.382 0.729 4.601
0.392 0.729 3.955
0.402 0.729 0.000
0.412 0.729 0.000
0.422 0.729 0.000
0.432 0.729 0.000
0.442 0.729 0.000
0.452 0.729 0.000
0.462 0.729 0.000
0.472 0.729 0.000
0.482 0.729 0.000
0.492 0.729 0.000
0.502 0.729 0.000
0.512 0.729 0.000
0.522 0.729 0.000
0.532 0.729 0.000
0.542 0.729 0.000
0.552 0.729 0.000
0.562 0.729 0.000
0.572 0.729 0.000
0.582 0.729 0.000
0.592 0.729 0.000
0.602 0.729 0.000
0.611 0.729 0.000
0.621 0.729 0.000
0.631 0.729 0.000
0.641 0.729 0.000
0.651 0.729 0.000
0.661 0.729 0.000
0.671 0.729 0.000
0.681 0.729 0.000
0.691 0.729 0.000
0.701 0.729 0.000
0.711 0.729 0.000
0.721 0.729 0.000
0.731 0.729 0.000
0.741 0.729 0.000
0.751 0.729 0.000
0.761 0.729 0.000
0.771 0.729 0.000
0.781 0.729 0.000
0.791 0.729 0.000
0.801 0.729 0.000
0.811 0.729 0.000
0.821 0.729 0.000
0.831 0.729 0.000
0.841 0.729 0.000
0.851 0.729 0.000
0.861 0.729 0.000
0.870 0.729 0.000
0.880 0.729 0.000
0.890 0.729 0.000
0.900 0.729 0.000
0.910 0.729 0.000
0.920 0.729 0.000
0.930 0.729 0.000
0.940 0.729 0.000
0.950 0.729 0.000
0.960 0.729 0.000
0.970 0.729 0.000
0.980 0.729 0.000
0.990 0.729 0.000

0.004 0.789 0.000
0.014 0.789 0.000
0.024 0.789 0.000
0.034 0.789 0.000
0.044 0.789 0.000
0.054 0.789 0.000
0.064 0.789 0.000
0.074 0.789 0.000
0.084 0.789 0.000
0.093 0.789 0.000
0.103 0.789 0.000
0.113 0.789 0.000
0.123 0.789 0.000
0.133 0.789 1.505
0.143 0.789 2.179
0.153 0.789 2.320
0.163 0.789 2.535
0.173 0.789 2.609
0.183 0.789 2.729
0.193 0.789 2.773
0.203 0.789 2.865
0.213 0.789 2.934
0.223 0.789 2.988
0.233 0.789 3.022
0.243 0.789 3.108
0.253 0.789 3.145
0.263 0.789 3.158
0.273 0.789 3.181
0.283 0.789 3.222
0.293 0.789 3.231
0.303 0.789 3.271
0.313 0.789 3.300
0.323 0.789 3.316
0.333 0.789 3.344
0.343 0.789 3.370
0.352 0.789 3.390
0.362 0.789 3.423
0.372 0.789 3.443
0.382 0.789 3.448
0.392 0.789 4.545
0.402 0.789 4.658
0.412 0.789 4.672
0.422 0.789 4.033
0.432 0.789 0.000
0.442 0.789 0.000
0.452 0.789 0.000
0.462 0.789 0.000
0.472 0.789 0.000
0.482 0.789 0.000
0.492 0.789 0.000
0.502 0.789 0.000
0.512 0.789 0.000
0.522 0.789 0.000
0.532 0.789 0.000
0.542 0.789 0.000
0.552 0.789 0.000
0.562 0.789 0.000
0.572 0.789 0.000
0.582 0.789 0.000
0.592 0.789 0.000
0.602 0.789 0.000
0.611 0.789 0.000
0.621 0.789 0.000
0.631 0.789 0.000
0.641 0.789 0.000
0.651 0.789 0.000
0.661 0.789 0.000
0.671 0.789 0.000
0.681 0.789 0.000
0.691 0.789 0.000
0.701 0.789 0.000
0.711 0.789 0.000
0.721 0.789 0.000
0.731 0.789 0.000
0.741 0.789 0.000
0.751 0.789 0.000
0.761 0.789 0.000
0.771 0.789 0.000
0.781 0.789 0.000
0.791 0.789 0.000
0.801 0.789 0.000
0.811 0.789 0.000
0.821 0.789 0.000
0.831 0.789 0.000
0.841 0.789 0.000
0.851 0.789 0.000
0.861 0.789 0.000
0.870 0.789 0.000
0.880 0.789 0.000
0.890 0.789 0.000
0.900 0.789 0.000
0.910 0.789 0.000
0.920 0.789 0.000
0.930 0.789 0.000
0.940 0.789 0.000
0.950 0.789 0.000
0.960 0.789 0.000
0.970 0.789 0.000
0.980 0.789 0.000
0.990 0.789 0.000

0.004 0.849 0.000
0.014 0.849 0.000
0.024 0.849 0.000
0.034 0.849 0.000
0.044 0.849 0.000
0.054 0.849 0.000
0.064 0.849 0.000
0.074 0.849 0.000
0.084 0.849 0.000
0.093 0.849 0.000
0.103 0.849 0.000
0.113 0.849 0.000
0.123 0.849 0.000
0.133 0.849 0.000
0.143 0.849 1.255
0.153 0.849 2.179
0.163 0.849 2.418
0.173 0.849 2.535
0.183 0.849 2.648
0.193 0.849 2.722
0.203 0.849 2.836
0.213 0.849 2.857
0.223 0.849 2.930
0.233 0.849 2.989
0.243 0.849 3.038
0.253 0.849 3.083
0.263 0.849 3.127
0.273 0.849 3.161
0.283 0.849 3.168
0.293 0.849 3.214
0.303 0.849 3.242
0.313 0.849 3.270
0.323 0.849 3.299
0.333 0.849 3.319
0.343 0.849 3.321
0.352 0.849 3.382
0.362 0.849 3.386
0.372 0.849 3.405
0.382 0.849 3.453
0.392 0.849 3.472
0.402 0.849 3.463
0.412 0.849 3.499
0.422 0.849 4.608
0.432 0.849 4.722
0.442 0.849 4.737
0.452 0.849 4.113
0.462 0.849 0.000
0.472 0.849 0.000
0.482 0.849 0.000
0.492 0.849 0.000
0.502 0.849 0.000
0.512 0.849 0.000
0.522 0.849 0.000
0.532 0.849 0.000
0.542 0.849 0.000
0.552 0.849 0.000
0.562 0.849 0.000
0.572 0.849 0.000
0.582 0.849 0.000
0.592 0.849 0.000
0.602 0.849 0.000
0.611 0.849 0.000
0.621 0.849 0.000
0.631 0.849 0.000
0.641 0.849 0.000
0.651 0.849 0.000
0.661 0.849 0.000
0.671 0.849 0.000
0.681 0.849 0.000
0.691 0.849 0.000
0.701 0.849 0.000
0.711 0.849 0.000
0.721 0.849 0.000
0.731 0.849 0.000
0.741 0.849 0.000
0.751 0.849 0.000
0.761 0.849 0.000
0.771 0.849 0.000
0.781 0.849 0.000
0.791 0.849 0.000
0.801 0.849 0.000
0.811 0.849 0.000
0.821 0.849 0.000
0.831 0.849 0.000
0.841 0.849 0.000
0.851 0.849 0.000
0.861 0.849 0.000
0.870 0.849 0.000
0.880 0.849 0.000
0.890 0.849 0.000
0.900 0.849 0.000
0.910 0.849 0.000
0.920 0.849 0.000
0.930 0.849 0.000
0.940 0.849 0.000
0.950 0.849 0.000
0.960 0.849 0.000
0.970 0.849 0.000
0.980 0.849 0.000
0.990 0.849 0.000

0.004 0.909 0.000
0.014 0.909 0.000
0.024 0.909 0.000
0.034 0.909 0.000
0.044 0.909 0.000
0.054 0.909 0.000
0.064 0.909 0.000
0.074 0.909 0.000
0.084 0.909 0.000
0.093 0.909 0.000
0.103 0.909 0.000
0.113 0.909 0.000
0.123 0.909 0.000
0.133 0.909 0.000
0.143 0.909 0.000
0.153 0.909 1.519
0.163 0.909 2.079
0.173 0.909 2.367
0.183 0.909 2.483
0.193 0.909 2.651
0.203 0.909 2.734
0.213 0.909 2.841
0.223 0.909 2.882
0.233 0.909 2.931
0.243 0.909 2.985
0.253 0.909 3.018
0.263 0.909 3.071
0.273 0.909 3.104
0.283 0.909 3.167
0.293 0.909 3.163
0.303 0.909 3.181
0.313 0.909 3.235
0.323 0.909 3.260
0.333 0.909 3.277
0.343 0.909 3.323
0.352 0.909 3.335
0.362 0.909 3.374
0.372 0.909 3.400
0.382 0.909 3.410
0.392 0.909 3.435
0.402 0.909 3.461
0.412 0.909 3.462
0.422 0.909 3.493
0.432 0.909 3.509
0.442 0.909 3.546
0.452 0.909 4.674
0.462 0.909 4.784
0.472 0.909 4.802
0.482 0.909 4.188
0.492 0.909 0.000
0.502 0.909 0.000
0.512 0.909 0.000
0.522 0.909 0.000
0.532 0.909 0.000
0.542 0.909 0.000
0.552 0.909 0.000
0.562 0.909 0.000
0.572 0.909 0.000
0.582 0.909 0.000
0.592 0.909 0.000
0.602 0.909 0.000
0.611 0.909 0.000
0.621 0.909 0.000
0.631 0.909 0.000
0.641 0.909 0.000
0.651 0.909 0.000
0.661 0.909 0.000
0.671 0.909 0.000
0.681 0.909 0.000
0.691 0.909 0.000
0.701 0.909 0.000
0.711 0.909 0.000
0.721 0.909 0.000
0.731 0.909 0.000
0.741 0.909 0.000
0.751 0.909 0.000
0.761 0.909 0.000
0.771 0.909 0.000
0.781 0.909 0.000
0.791 0.909 0.000
0.801 0.909 0.000
0.811 0.909 0.000
0.821 0.909 0.000
0.831 0.909 0.000
0.841 0.909 0.000
0.851 0.909 0.000
0.861 0.909 0.000
0.870 0.909 0.000
0.880 0.909 0.000
0.890 0.909 0.000
0.900 0.909 0.000
0.910 0.909 0.000
0.920 0.909 0.000
0.930 0.909 0.000
0.940 0.909 0.000
0.950 0.909 0.000
0.960 0.909 0.000
0.970 0.909 0.000
0.980 0.909 0.000
0.990 0.909 0.000

0.004 0.969 0.000
0.014 0.969 0.000
0.024 0.969 0.000
0.034 0.969 0.000
0.044 0.969 0.000
0.054 0.969 0.000
0.064 0.969 0.000
0.074 0.969 0.000
0.084 0.969 0.000
0.093 0.969 0.000
0.103 0.969 0.000
0.113 0.969 0.000
0.123 0.969 0.000
0.133 0.969 0.000
0.143 0.969 0.000
0.153 0.969 0.000
0.163 0.969 1.462
0.173 0.969 2.111
0.183 0.969 2.405
0.193 0.969 2.538
0.203 0.969 2.600
0.213 0.969 2.722
0.223 0.969 2.805
0.233 0.969 2.863
0.243 0.969 2.899
0.253 0.969 2.995
0.263 0.969 3.041
0.273 0.969 3.058
0.283 0.969 3.103
0.293 0.969 3.147
0.303 0.969 3.154
0.313 0.969 3.212
0.323 0.969 3.237
0.333 0.969 3.279
0.343 0.969 3.300
0.352 0.969 3.318
0.362 0.969 3.338
0.372 0.969 3.361
0.382 0.969 3.398
0.392 0.969 3.414
0.402 0.969 3.439
0.412 0.969 3.456
0.422 0.969 3.485
0.432 0.969 3.501
0.442 0.969 3.517
0.452 0.969 3.532
0.462 0.969 3.548
0.472 0.969 3.562
0.482 0.969 4.731
0.492 0.969 4.848
0.502 0.969 4.864
0.512 0.969 4.257
0.522 0.969 0.000
0.532 0.969 0.000
0.542 0.969 0.000
0.552 0.969 0.000
0.562 0.969 0.000
0.572 0.969 0.000
0.582 0.969 0.000
0.592 0.969 0.000
0.602 0.969 0.000
0.611 0.969 0.000
0.621 0.969 0.000
0.631 0.969 0.000
0.641 0.969 0.000
0.651 0.969 0.000
0.661 0.969 0.000
0.671 0.969 0.000
0.681 0.969 0.000
0.691 0.969 0.000
0.701 0.969 0.000
0.711 0.969 0.000
0.721 0.969 0.000
0.731 0.969 0.000
0.741 0.969 0.000
0.751 0.969 0.000
0.761 0.969 0.000
0.771 0.969 0.000
0.781 0.969 0.000
0.791 0.969 0.000
0.801 0.969 0.000
0.811 0.969 0.000
0.821 0.969 0.000
0.831 0.969 0.000
0.841 0.969 0.000
0.851 0.969 0.000
0.861 0.969 0.000
0.870 0.969 0.000
0.880 0.969 0.000
0.890 0.969 0.000
0.900 0.969 0.000
0.910 0.969 0.000
0.920 0.969 0.000
0.930 0.969 0.000
0.940 0.969 0.000
0.950 0.969 0.000
0.960 0.969 0.000
0.970 0.969 0.000
0.980 0.969 0.000
0.990 0.969 0.000

0.004 1.029 0.000
0.014 1.029 0.000
0.024 1.029 0.000
0.034 1.029 0.000
0.044 1.029 0.000
0.054 1.029 0.000
0.064 1.029 0.000
0.074 1.029 0.000
0.084 1.029 0.000
0.093 1.029 0.000
0.103 1.029 0.000
0.113 1.029 0.000
0.123 1.029 0.000
0.133 1.029 0.000
0.143 1.029 0.000
0.153 1.029 0.000
0.163 1.029 0.000
0.173 1.029 1.462
0.183 1.029 2.072
0.193 1.029 2.320
0.203 1.029 2.519
0.213 1.029 2.623
0.223 1.029 2.701
0.233 1.029 2.797
0.243 1.029 2.873
0.253 1.029 2.930
0.263 1.029 2.965
0.273 1.029 3.021
0.283 1.029 3.084
0.293 1.029 3.104
0.303 1.029 3.142
0.313 1.029 3.155
0.323 1.029 3.206
0.333 1.029 3.252
0.343 1.029 3.273
0.352 1.029 3.293
0.362 1.029 3.328
0.372 1.029 3.356
0.382 1.029 3.376
0.392 1.029 3.398
0.402 1.029 3.413
0.412 1.029 3.441
0.422 1.029 3.444
0.432 1.029 3.485
0.442 1.029 3.484
0.452 1.029 3.522
0.462 1.029 3.524
0.472 1.029 3.544
0.482 1.029 3.568
0.492 1.029 3.588
0.502 1.029 3.605
0.512 1.029 4.785
0.522 1.029 4.910
0.532 1.029 4.924
0.542 1.029 4.329
0.552 1.029 0.000
0.562 1.029 0.000
0.572 1.029 0.000
0.582 1.029 0.000
0.592 1.029 0.000
0.602 1.029 0.000
0.611 1.029 0.000
0.621 1.029 0.000
0.631 1.029 0.000
0.641 1.029 0.000
0.651 1.029 0.000
0.661 1.029 0.000
0.671 1.029 0.000
0.681 1.029 0.000
0.691 1.029 0.000
0.701 1.029 0.000
0.711 1.029 0.000
0.721 1.029 0.000
0.731 1.029 0.000
0.741 1.029 0.000
0.751 1.029 0.000
0.761 1.029 0.000
0.771 1.029 0.000
0.781 1.029 0.000
0.791 1.029 0.000
0.801 1.029 0.000
0.811 1.029 0.000
0.821 1.029 0.000
0.831 1.029 0.000
0.841 1.029 0.000
0.851 1.029 0.000
0.861 1.029 0.000
0.870 1.029 0.000
0.880 1.029 0.000
0.890 1.029 0.000
0.900 1.029 0.000
0.910 1.029 0.000
0.920 1.029 0.000
0.930 1.029 0.000
0.940 1.029 0.000
0.950 1.029 0.000
0.960 1.029 0.000
0.970 1.029 0.000
0.980 1.029 0.000
0.990 1.029 0.000

0.004 1.089 0.000
0.014 1.089 0.000
0.024 1.089 0.000
0.034 1.089 0.000
0.044 1.089 0.000
0.054 1.089 0.000
0.064 1.089 0.000
0.074 1.089 0.000
0.084 1.089 0.000
0.093 1.089 0.000
0.103 1.089 0.000
0.113 1.089 0.000
0.123 1.089 0.000
0.133 1.089 0.000
0.143 1.089 0.000
0.153 1.089 0.000
0.163 1.089 0.000
0.173 1.089 0.000
0.183 1.089 1.477
0.193 1.089 2.076
0.203 1.089 2.342
0.213 1.089 2.493
0.223 1.089 2.616
0.233 1.089 2.706
0.243 1.089 2.835
0.253 1.089 2.870
0.263 1.089 2.929
0.273 1.089 2.963
0.283 1.089 3.054
0.293 1.089 3.036
0.303 1.089 3.096
0.313 1.089 3.135
0.323 1.089 3.185
0.333 1.089 3.197
0.343 1.089 3.239
0.352 1.089 3.255
0.362 1.089 3.290
0.372 1.089 3.307
0.382 1.089 3.322
0.392 1.089 3.350
0.402 1.089 3.381
0.412 1.089 3.391
0.422 1.089 3.434
0.432 1.089 3.445
0.442 1.089 3.470
0.452 1.089 3.496
0.462 1.089 3.505
0.472 1.089 3.534
0.482 1.089 3.553
0.492 1.089 3.562
0.502 1.089 3.585
0.512 1.089 3.615
0.522 1.089 3.625
0.532 1.089 3.643
0.542 1.089 4.836
0.552 1.089 4.966
0.562 1.089 4.983
0.572 1.089 4.396
0.582 1.089 0.000
0.592 1.089 0.000
0.602 1.089 0.000
0.611 1.089 0.000
0.621 1.089 0.000
0.631 1.089 0.000
0.641 1.089 0.000
0.651 1.089 0.000
0.661 1.089 0.000
0.671 1.089 0.000
0.681 1.089 0.000
0.691 1.089 0.000
0.701 1.089 0.000
0.711 1.089 0.000
0.721 1.089 0.000
0.731 1.089 0.000
0.741 1.089 0.000
0.751 1.089 0.000
0.761 1.089 0.000
0.771 1.089 0.000
0.781 1.089 0.000
0.791 1.089 0.000
0.801 1.089 0.000
0.811 1.089 0.000
0.821 1.089 0.000
0.831 1.089 0.000
0.841 1.089 0.000
0.851 1.089 0.000
0.861 1.089 0.000
0.870 1.089 0.000
0.880 1.089 0.000
0.890 1.089 0.000
0.900 1.089 0.000
0.910 1.089 0.000
0.920 1.089 0.000
0.930 1.089 0.000
0.940 1.089 0.000
0.950 1.089 0.000
0.960 1.089 0.000
0.970 1.089 0.000
0.980 1.089 0.000
0.990 1.089 0.000

0.004 1.148 0.000
0.014 1.148 0.000
0.024 1.148 0.000
0.034 1.148 0.000
0.044 1.148 0.000
0.054 1.148 0.000
0.064 1.148 0.000
0.074 1.148 0.000
0.084 1.148 0.000
0.093 1.148 0.000
0.103 1.148 0.000
0.113 1.148 0.000
0.123 1.148 0.000
0.133 1.148 0.000
0.143 1.148 0.000
0.153 1.148 0.000
0.163 1.148 0.000
0.173 1.148 0.000
0.183 1.148 0.000
0.193 1.148 1.556
0.203 1.148 2.134
0.213 1.148 2.301
0.223 1.148 2.486
0.233 1.148 2.645
0.243 1.148 2.718
0.253 1.148 2.797
0.263 1.148 2.857
0.273 1.148 2.933
0.283 1.148 2.952
0.293 1.148 3.011
0.303 1.148 3.063
0.313 1.148 3.085
0.323 1.148 3.126
0.333 1.148 3.174
0.343 1.148 3.206
0.352 1.148 3.225
0.362 1.148 3.250
0.372 1.148 3.290
0.382 1.148 3.310
0.392 1.148 3.340
0.402 1.148 3.360
0.412 1.148 3.394
0.422 1.148 3.408
0.432 1.148 3.430
0.442 1.148 3.446
0.452 1.148 3.477
0.462 1.148 3.486
0.472 1.148 3.499
0.482 1.148 3.526
0.492 1.148 3.544
0.502 1.148 3.558
0.512 1.148 3.582
0.522 1.148 3.595
0.532 1.148 3.617
0.542 1.148 3.624
0.552 1.148 3.646
0.562 1.148 3.687
0.572 1.148 4.895
0.582 1.148 5.029
0.592 1.148 5.041
0.602 1.148 4.471
0.611 1.148 0.000
0.621 1.148 0.000
0.631 1.148 0.000
0.641 1.148 0.000
0.651 1.148 0.000
0.661 1.148 0.000
0.671 1.148 0.000
0.681 1.148 0.000
0.691 1.148 0.000
0.701 1.148 0.000
0.711 1.148 0.000
0.721 1.148 0.000
0.731 1.148 0.000
0.741 1.148 0.000
0.751 1.148 0.000
0.761 1.148 0.000
0.771 1.148 0.000
0.781 1.148 0.000
0.791 1.148 0.000
0.801 1.148 0.000
0.811 1.148 0.000
0.821 1.148 0.000
0.831 1.148 0.000
0.841 1.148 0.000
0.851 1.148 0.000
0.861 1.148 0.000
0.870 1.148 0.000
0.880 1.148 0.000
0.890 1.148 0.000
0.900 1.148 0.000
0.910 1.148 0.000
0.920 1.148 0.000
0.930 1.148 0.000
0.940 1.148 0.000
0.950 1.148 0.000
0.960 1.148 0.000
0.970 1.148 0.000
0.980 1.148 0.000
0.990 1.148 0.000

0.004 1.208 0.000
0.014 1.208 0.000
0.024 1.208 0.000
0.034 1.208 0.000
0.044 1.208 0.000
0.054 1.208 0.000
0.064 1.208 0.000
0.074 1.208 0.000
0.084 1.208 0.000
0.093 1.208 0.000
0.103 1.208 0.000
0.113 1.208 0.000
0.123 1.208 0.000
0.133 1.208 0.000
0.143 1.208 0.000
0.153 1.208 0.000
0.163 1.208 0.000
0.173 1.208 0.000
0.183 1.208 0.000
0.193 1.208 0.000
0.203 1.208 1.431
0.213 1.208 2.072
0.223 1.208 2.342
0.233 1.208 2.473
0.243 1.208 2.639
0.253 1.208 2.726
0.263 1.208 2.777
0.273 1.208 2.852
0.283 1.208 2.933
0.293 1.208 2.977
0.303 1.208 3.012
0.313 1.208 3.055
0.323 1.208 3.102
0.333 1.208 3.123
0.343 1.208 3.167
0.352 1.208 3.213
0.362 1.208 3.215
0.372 1.208 3.247
0.382 1.208 3.267
0.392 1.208 3.307
0.402 1.208 3.332
0.412 1.208 3.360
0.422 1.208 3.376
0.432 1.208 3.385
0.442 1.208 3.417
0.452 1.208 3.429
0.462 1.208 3.454
0.472 1.208 3.470
0.482 1.208 3.498
0.492 1.208 3.530
0.502 1.208 3.538
0.512 1.208 3.554
0.522 1.208 3.586
0.532 1.208 3.622
0.542 1.208 3.635
0.552 1.208 3.639
0.562 1.208 3.651
0.572 1.208 3.678
0.582 1.208 3.695
0.592 1.208 3.704
0.602 1.208 4.951
0.611 1.208 5.084
0.621 1.208 5.093
0.631 1.208 4.535
0.641 1.208 0.000
0.651 1.208 0.000
0.661 1.208 0.000
0.671 1.208 0.000
0.681 1.208 0.000
0.691 1.208 0.000
0.701 1.208 0.000
0.711 1.208 0.000
0.721 1.208 0.000
0.731 1.208 0.000
0.741 1.208 0.000
0.751 1.208 0.000
0.761 1.208 0.000
0.771 1.208 0.000
0.781 1.208 0.000
0.791 1.208 0.000
0.801 1.208 0.000
0.811 1.208 0.000
0.821 1.208 0.000
0.831 1.208 0.000
0.841 1.208 0.000
0.851 1.208 0.000
0.861 1.208 0.000
0.870 1.208 0.000
0.880 1.208 0.000
0.890 1.208 0.000
0.900 1.208 0.000
0.910 1.208 0.000
0.920 1.208 0.000
0.930 1.208 0.000
0.940 1.208 0.000
0.950 1.208 0.000
0.960 1.208 0.000
0.970 1.208 0.000
0.980 1.208 0.000
0.990 1.208 0.000

0.004 1.268 0.000
0.014 1.268 0.000
0.024 1.268 0.000
0.034 1.268 0.000
0.044 1.268 0.000
0.054 1.268 0.000
0.064 1.268 0.000
0.074 1.268 0.000
0.084 1.268 0.000
0.093 1.268 0.000
0.103 1.268 0.000
0.113 1.268 0.000
0.123 1.268 0.000
0.133 1.268 0.000
0.143 1.268 0.000
0.153 1.268 0.000
0.163 1.268 0.000
0.173 1.268 0.000
0.183 1.268 0.000
0.193 1.268 0.000
0.203 1.268 0.000
0.213 1.268 1.477
0.223 1.268 2.049
0.233 1.268 2.364
0.243 1.268 2.490
0.253 1.268 2.635
0.263 1.268 2.732
0.273 1.268 2.750
0.283 1.268 2.855
0.293 1.268 2.895
0.303 1.268 2.960
0.313 1.268 3.019
0.323 1.268 3.081
0.333 1.268 3.072
0.343 1.268 3.133
0.352 1.268 3.156
0.362 1.268 3.197
0.372 1.268 3.219
0.382 1.268 3.258
0.392 1.268 3.283
0.402 1.268 3.289
0.412 1.268 3.318
0.422 1.268 3.346
0.432 1.268 3.370
0.442 1.268 3.402
0.452 1.268 3.421
0.462 1.268 3.419
0.472 1.268 3.449
0.482 1.268 3.478
0.492 1.268 3.504
0.502 1.268 3.524
0.512 1.268 3.542
0.522 1.268 3.567
0.532 1.268 3.583
0.542 1.268 3.600
0.552 1.268 3.621
0.562 1.268 3.651
0.572 1.268 3.661
0.582 1.268 3.678
0.592 1.268 3.711
0.602 1.268 3.718
0.611 1.268 3.743
0.621 1.268 3.752
0.631 1.268 5.001
0.641 1.268 5.141
0.651 1.268 5.154
0.661 1.268 4.604
0.671 1.268 0.000
0.681 1.268 0.000
0.691 1.268 0.000
0.701 1.268 0.000
0.711 1.268 0.000
0.721 1.268 0.000
0.731 1.268 0.000
0.741 1.268 0.000
0.751 1.268 0.000
0.761 1.268 0.000
0.771 1.268 0.000
0.781 1.268 0.000
0.791 1.268 0.000
0.801 1.268 0.000
0.811 1.268 0.000
0.821 1.268 0.000
0.831 1.268 0.000
0.841 1.268 0.000
0.851 1.268 0.000
0.861 1.268 0.000
0.870 1.268 0.000
0.880 1.268 0.000
0.890 1.268 0.000
0.900 1.268 0.000
0.910 1.268 0.000
0.920 1.268 0.000
0.930 1.268 0.000
0.940 1.268 0.000
0.950 1.268 0.000
0.960 1.268 0.000
0.970 1.268 0.000
0.980 1.268 0.000
0.990 1.268 0.000

0.004 1.328 0.000
0.014 1.328 0.000
0.024 1.328 0.000
0.034 1.328 0.000
0.044 1.328 0.000
0.054 1.328 0.000
0.064 1.328 0.000
0.074 1.328 0.000
0.084 1.328 0.000
0.093 1.328 0.000
0.103 1.328 0.000
0.113 1.328 0.000
0.123 1.328 0.000
0.133 1.328 0.000
0.143 1.328 0.000
0.153 1.328 0.000
0.163 1.328 0.000
0.173 1.328 0.000
0.183 1.328 0.000
0.193 1.328 0.000
0.203 1.328 0.000
0.213 1.328 0.000
0.223 1.328 1.447
0.233 1.328 2.021
0.243 1.328 2.334
0.253 1.328 2.494
0.263 1.328 2.616
0.273 1.328 2.667
0.283 1.328 2.796
0.293 1.328 2.825
0.303 1.328 2.902
0.313 1.328 2.950
0.323 1.328 3.015
0.333 1.328 3.051
0.343 1.328 3.097
0.352 1.328 3.139
0.362 1.328 3.177
0.372 1.328 3.185
0.382 1.328 3.205
0.392 1.328 3.269
0.402 1.328 3.274
0.412 1.328 3.304
0.422 1.328 3.326
0.432 1.328 3.349
0.442 1.328 3.369
0.452 1.328 3.397
0.462 1.328 3.415
0.472 1.328 3.447
0.482 1.328 3.455
0.492 1.328 3.473
0.502 1.328 3.497
0.512 1.328 3.509
0.522 1.328 3.547
0.532 1.328 3.554
0.542 1.328 3.577
0.552 1.328 3.607
0.562 1.328 3.630
0.572 1.328 3.632
0.582 1.328 3.659
0.592 1.328 3.679
0.602 1.328 3.699
0.611 1.328 3.714
0.621 1.328 3.741
0.631 1.328 3.756
0.641 1.328 3.776
0.651 1.328 3.794
0.661 1.328 5.052
0.671 1.328 5.200
0.681 1.328 5.211
0.691 1.328 4.670
0.701 1.328 0.000
0.711 1.328 0.000
0.721 1.328 0.000
0.731 1.328 0.000
0.741 1.328 0.000
0.751 1.328 0.000
0.761 1.328 0.000
0.771 1.328 0.000
0.781 1.328 0.000
0.791 1.328 0.000
0.801 1.328 0.000
0.811 1.328 0.000
0.821 1.328 0.000
0.831 1.328 0.000
0.841 1.328 0.000
0.851 1.328 0.000
0.861 1.328 0.000
0.870 1.328 0.000
0.880 1.328 0.000
0.890 1.328 0.000
0.900 1.328 0.000
0.910 1.328 0.000
0.920 1.328 0.000
0.930 1.328 0.000
0.940 1.328 0.000
0.950 1.328 0.000
0.960 1.328 0.000
0.970 1.328 0.000
0.980 1.328 0.000
0.990 1.328 0.000

0.004 1.388 0.000
0.014 1.388 0.000
0.024 1.388 0.000
0.034 1.388 0.000
0.044 1.388 0.000
0.054 1.388 0.000
0.064 1.388 0.000
0.074 1.388 0.000
0.084 1.388 0.000
0.093 1.388 0.000
0.103 1.388 0.000
0.113 1.388 0.000
0.123 1.388 0.000
0.133 1.388 0.000
0.143 1.388 0.000
0.153 1.388 0.000
0.163 1.388 0.000
0.173 1.388 0.000
0.183 1.388 0.000
0.193 1.388 0.000
0.203 1.388 0.000
0.213 1.388 0.000
0.223 1.388 0.000
0.233 1.388 1.477
0.243 1.388 1.968
0.253 1.388 2.290
0.263 1.388 2.452
0.273 1.388 2.589
0.283 1.388 2.712
0.293 1.388 2.805
0.303 1.388 2.824
0.313 1.388 2.886
0.323 1.388 2.976
0.333 1.388 2.995
0.343 1.388 3.046
0.352 1.388 3.100
0.362 1.388 3.117
0.372 1.388 3.138
0.382 1.388 3.186
0.392 1.388 3.240
0.402 1.388 3.242
0.412 1.388 3.245
0.422 1.388 3.298
0.432 1.388 3.319
0.442 1.388 3.363
0.452 1.388 3.359
0.462 1.388 3.389
0.472 1.388 3.407
0.482 1.388 3.433
0.492 1.388 3.468
0.502 1.388 3.487
0.512 1.388 3.497
0.522 1.388 3.517
0.532 1.388 3.543
0.542 1.388 3.551
0.552 1.388 3.561
0.562 1.388 3.601
0.572 1.388 3.615
0.582 1.388 3.627
0.592 1.388 3.661
0.602 1.388 3.673
0.611 1.388 3.701
0.621 1.388 3.710
0.631 1.388 3.733
0.641 1.388 3.754
0.651 1.388 3.789
0.661 1.388 3.802
0.671 1.388 3.815
0.681 1.388 3.847
0.691 1.388 5.109
0.701 1.388 5.260
0.711 1.388 5.273
0.721 1.388 4.744
0.731 1.388 0.000
0.741 1.388 0.000
0.751 1.388 0.000
0.761 1.388 0.000
0.771 1.388 0.000
0.781 1.388 0.000
0.791 1.388 0.000
0.801 1.388 0.000
0.811 1.388 0.000
0.821 1.388 0.000
0.831 1.388 0.000
0.841 1.388 0.000
0.851 1.388 0.000
0.861 1.388 0.000
0.870 1.388 0.000
0.880 1.388 0.000
0.890 1.388 0.000
0.900 1.388 0.000
0.910 1.388 0.000
0.920 1.388 0.000
0.930 1.388 0.000
0.940 1.388 0.000
0.950 1.388 0.000
0.960 1.388 0.000
0.970 1.388 0.000
0.980 1.388 0.000
0.990 1.388 0.000

0.004 1.448 0.000
0.014 1.448 0.000
0.024 1.448 0.000
0.034 1.448 0.000
0.044 1.448 0.000
0.054 1.448 0.000
0.064 1.448 0.000
0.074 1.448 0.000
0.084 1.448 0.000
0.093 1.448 0.000
0.103 1.448 0.000
0.113 1.448 0.000
0.123 1.448 0.000
0.133 1.448 0.000
0.143 1.448 0.000
0.153 1.448 0.000
0.163 1.448 0.000
0.173 1.448 0.000
0.183 1.448 0.000
0.193 1.448 0.000
0.203 1.448 0.000
0.213 1.448 0.000
0.223 1.448 0.000
0.233 1.448 0.000
0.243 1.448 1.322
0.253 1.448 2.049
0.263 1.448 2.305
0.273 1.448 2.497
0.283 1.448 2.594
0.293 1.448 2.719
0.303 1.448 2.774
0.313 1.448 2.825
0.323 1.448 2.897
0.333 1.448 2.955
0.343 1.448 2.993
0.352 1.448 3.042
0.362 1.448 3.084
0.372 1.448 3.116
0.382 1.448 3.152
0.392 1.448 3.185
0.402 1.448 3.216
0.412 1.448 3.228
0.422 1.448 3.275
0.432 1.448 3.288
0.442 1.448 3.315
0.452 1.448 3.329
0.462 1.448 3.362
0.472 1.448 3.391
0.482 1.448 3.402
0.492 1.448 3.427
0.502 1.448 3.454
0.512 1.448 3.480
0.522 1.448 3.496
0.532 1.448 3.512
0.542 1.448 3.523
0.552 1.448 3.559
0.562 1.448 3.570
0.572 1.448 3.607
0.582 1.448 3.620
0.592 1.448 3.632
0.602 1.448 3.657
0.611 1.448 3.686
0.621 1.448 3.699
0.631 1.448 3.726
0.641 1.448 3.742
0.651 1.448 3.750
0.661 1.448 3.779
0.671 1.448 3.791
0.681 1.448 3.825
0.691 1.448 3.847
0.701 1.448 3.867
0.711 1.448 3.887
0.721 1.448 5.168
0.731 1.448 5.323
0.741 1.448 5.339
0.751 1.448 4.817
0.761 1.448 0.000
0.771 1.448 0.000
0.781 1.448 0.000
0.791 1.448 0.000
0.801 1.448 0.000
0.811 1.448 0.000
0.821 1.448 0.000
0.831 1.448 0.000
0.841 1.448 0.000
0.851 1.448 0.000
0.861 1.448 0.000
0.870 1.448 0.000
0.880 1.448 0.000
0.890 1.448 0.000
0.900 1.448 0.000
0.910 1.448 0.000
0.920 1.448 0.000
0.930 1.448 0.000
0.940 1.448 0.000
0.950 1.448 0.000
0.960 1.448 0.000
0.970 1.448 0.000
0.980 1.448 0.000
0.990 1.448 0.000

0.004 1.508 0.000
0.014 1.508 0.000
0.024 1.508 0.000
0.034 1.508 0.000
0.044 1.508 0.000
0.054 1.508 0.000
0.064 1.508 0.000
0.074 1.508 0.000
0.084 1.508 0.000
0.093 1.508 0.000
0.103 1.508 0.000
0.113 1.508 0.000
0.123 1.508 0.000
0.133 1.508 0.000
0.143 1.508 0.000
0.153 1.508 0.000
0.163 1.508 0.000
0.173 1.508 0.000
0.183 1.508 0.000
0.193 1.508 0.000
0.203 1.508 0.000
0.213 1.508 0.000
0.223 1.508 0.000
0.233 1.508 0.000
0.243 1.508 0.000
0.253 1.508 1.415
0.263 1.508 1.991
0.273 1.508 2.292
0.283 1.508 2.480
0.293 1.508 2.614
0.303 1.508 2.689
0.313 1.508 2.775
0.323 1.508 2.853
0.333 1.508 2.884
0.343 1.508 2.929
0.352 1.508 3.008
0.362 1.508 3.030
0.372 1.508 3.078
0.382 1.508 3.137
0.392 1.508 3.133
0.402 1.508 3.163
0.412 1.508 3.212
0.422 1.508 3.241
0.432 1.508 3.275
0.442 1.508 3.306
0.452 1.508 3.336
0.462 1.508 3.331
0.472 1.508 3.366
0.482 1.508 3.379
0.492 1.508 3.421
0.502 1.508 3.428
0.512 1.508 3.451
0.522 1.508 3.475
0.532 1.508 3.491
0.542 1.508 3.519
0.552 1.508 3.525
0.562 1.508 3.555
0.572 1.508 3.578
0.582 1.508 3.595
0.592 1.508 3.608
0.602 1.508 3.641
0.611 1.508 3.656
0.621 1.508 3.663
0.631 1.508 3.702
0.641 1.508 3.720
0.651 1.508 3.722
0.661 1.508 3.759
0.671 1.508 3.781
0.681 1.508 3.804
0.691 1.508 3.821
0.701 1.508 3.851
0.711 1.508 3.865
0.721 1.508 3.891
0.731 1.508 3.923
0.741 1.508 3.938
0.751 1.508 5.228
0.761 1.508 5.386
0.771 1.508 5.405
0.781 1.508 4.896
0.791 1.508 0.000
0.801 1.508 0.000
0.811 1.508 0.000
0.821 1.508 0.000
0.831 1.508 0.000
0.841 1.508 0.000
0.851 1.508 0.000
0.861 1.508 0.000
0.870 1.508 0.000
0.880 1.508 0.000
0.890 1.508 0.000
0.900 1.508 0.000
0.910 1.508 0.000
0.920 1.508 0.000
0.930 1.508 0.000
0.940 1.508 0.000
0.950 1.508 0.000
0.960 1.508 0.000
0.970 1.508 0.000
0.980 1.508 0.000
0.990 1.508 0.000

0.004 1.568 0.000
0.014 1.568 0.000
0.024 1.568 0.000
0.034 1.568 0.000
0.044 1.568 0.000
0.054 1.568 0.000
0.064 1.568 0.000
0.074 1.568 0.000
0.084 1.568 0.000
0.093 1.568 0.000
0.103 1.568 0.000
0.113 1.568 0.000
0.123 1.568 0.000
0.133 1.568 0.000
0.143 1.568 0.000
0.153 1.568 0.000
0.163 1.568 0.000
0.173 1.568 0.000
0.183 1.568 0.000
0.193 1.568 0.000
0.203 1.568 0.000
0.213 1.568 0.000
0.223 1.568 0.000
0.233 1.568 0.000
0.243 1.568 0.000
0.253 1.568 0.000
0.263 1.568 1.477
0.273 1.568 2.029
0.283 1.568 2.312
0.293 1.568 2.508
0.303 1.568 2.605
0.313 1.568 2.643
0.323 1.568 2.756
0.333 1.568 2.852
0.343 1.568 2.884
0.352 1.568 2.934
0.362 1.568 2.992
0.372 1.568 3.041
0.382 1.568 3.067
0.392 1.568 3.122
0.402 1.568 3.151
0.412 1.568 3.183
0.422 1.568 3.238
0.432 1.568 3.227
0.442 1.568 3.246
0.452 1.568 3.284
0.462 1.568 3.319
0.472 1.568 3.348
0.482 1.568 3.358
0.492 1.568 3.382
0.502 1.568 3.399
0.512 1.568 3.419
0.522 1.568 3.462
0.532 1.568 3.468
0.542 1.568 3.492
0.552 1.568 3.511
0.562 1.568 3.545
0.572 1.568 3.551
0.582 1.568 3.576
0.592 1.568 3.599
0.602 1.568 3.604
0.611 1.568 3.632
0.621 1.568 3.643
0.631 1.568 3.661
0.641 1.568 3.694
0.651 1.568 3.708
0.661 1.568 3.741
0.671 1.568 3.754
0.681 1.568 3.777
0.691 1.568 3.793
0.701 1.568 3.827
0.711 1.568 3.850
0.721 1.568 3.867
0.731 1.568 3.898
0.741 1.568 3.920
0.751 1.568 3.951
0.761 1.568 3.965
0.771 1.568 3.998
0.781 1.568 5.295
0.791 1.568 5.458
0.801 1.568 5.473
0.811 1.568 4.979
0.821 1.568 0.000
0.831 1.568 0.000
0.841 1.568 0.000
0.851 1.568 0.000
0.861 1.568 0.000
0.870 1.568 0.000
0.880 1.568 0.000
0.890 1.568 0.000
0.900 1.568 0.000
0.910 1.568 0.000
0.920 1.568 0.000
0.930 1.568 0.000
0.940 1.568 0.000
0.950 1.568 0.000
0.960 1.568 0.000
0.970 1.568 0.000
0.980 1.568 0.000
0.990 1.568 0.000

0.004 1.628 0.000
0.014 1.628 0.000
0.024 1.628 0.000
0.034 1.628 0.000
0.044 1.628 0.000
0.054 1.628 0.000
0.064 1.628 0.000
0.074 1.628 0.000
0.084 1.628 0.000
0.093 1.628 0.000
0.103 1.628 0.000
0.113 1.628 0.000
0.123 1.628 0.000
0.133 1.628 0.000
0.143 1.628 0.000
0.153 1.628 0.000
0.163 1.628 0.000
0.173 1.628 0.000
0.183 1.628 0.000
0.193 1.628 0.000
0.203 1.628 0.000
0.213 1.628 0.000
0.223 1.628 0.000
0.233 1.628 0.000
0.243 1.628 0.000
0.253 1.628 0.000
0.263 1.628 0.000
0.273 1.628 1.230
0.283 1.628 2.104
0.293 1.628 2.312
0.303 1.628 2.477
0.313 1.628 2.537
0.323 1.628 2.688
0.333 1.628 2.767
0.343 1.628 2.819
0.352 1.628 2.874
0.362 1.628 2.954
0.372 1.628 2.975
0.382 1.628 3.039
0.392 1.628 3.079
0.402 1.628 3.108
0.412 1.628 3.145
0.422 1.628 3.164
0.432 1.628 3.201
0.442 1.628 3.234
0.452 1.628 3.258
0.462 1.628 3.292
0.472 1.628 3.325
0.482 1.628 3.323
0.492 1.628 3.355
0.502 1.628 3.372
0.512 1.628 3.419
0.522 1.628 3.428
0.532 1.628 3.458
0.542 1.628 3.474
0.552 1.628 3.489
0.562 1.628 3.511
0.572 1.628 3.524
0.582 1.628 3.559
0.592 1.628 3.573
0.602 1.628 3.597
0.611 1.628 3.613
0.621 1.628 3.633
0.631 1.628 3.648
0.641 1.628 3.673
0.651 1.628 3.690
0.661 1.628 3.705
0.671 1.628 3.740
0.681 1.628 3.754
0.691 1.628 3.789
0.701 1.628 3.800
0.711 1.628 3.815
0.721 1.628 3.849
0.731 1.628 3.870
0.741 1.628 3.898
0.751 1.628 3.920
0.761 1.628 3.948
0.771 1.628 3.975
0.781 1.628 4.000
0.791 1.628 4.041
0.801 1.628 4.069
0.811 1.628 5.363
0.821 1.628 5.532
0.831 1.628 5.553
0.841 1.628 5.066
0.851 1.628 0.000
0.861 1.628 0.000
0.870 1.628 0.000
0.880 1.628 0.000
0.890 1.628 0.000
0.900 1.628 0.000
0.910 1.628 0.000
0.920 1.628 0.000
0.930 1.628 0.000
0.940 1.628 0.000
0.950 1.628 0.000
0.960 1.628 0.000
0.970 1.628 0.000
0.980 1.628 0.000
0.990 1.628 0.000

0.004 1.687 0.000
0.014 1.687 0.000
0.024 1.687 0.000
0.034 1.687 0.000
0.044 1.687 0.000
0.054 1.687 0.000
0.064 1.687 0.000
0.074 1.687 0.000
0.084 1.687 0.000
0.093 1.687 0.000
0.103 1.687 0.000
0.113 1.687 0.000
0.123 1.687 0.000
0.133 1.687 0.000
0.143 1.687 0.000
0.153 1.687 0.000
0.163 1.687 0.000
0.173 1.687 0.000
0.183 1.687 0.000
0.193 1.687 0.000
0.203 1.687 0.000
0.213 1.687 0.000
0.223 1.687 0.000
0.233 1.687 0.000
0.243 1.687 0.000
0.253 1.687 0.000
0.263 1.687 0.000
0.273 1.687 0.000
0.283 1.687 1.342
0.293 1.687 2.033
0.303 1.687 2.318
0.313 1.687 2.493
0.323 1.687 2.589
0.333 1.687 2.692
0.343 1.687 2.757
0.352 1.687 2.839
0.362 1.687 2.872
0.372 1.687 2.935
0.382 1.687 2.977
0.392 1.687 3.031
0.402 1.687 3.055
0.412 1.687 3.095
0.422 1.687 3.145
0.432 1.687 3.187
0.442 1.687 3.193
0.452 1.687 3.228
0.462 1.687 3.255
0.472 1.687 3.291
0.482 1.687 3.319
0.492 1.687 3.326
0.502 1.687 3.349
0.512 1.687 3.366
0.522 1.687 3.393
0.532 1.687 3.425
0.542 1.687 3.438
0.552 1.687 3.472
0.562 1.687 3.476
0.572 1.687 3.505
0.582 1.687 3.536
0.592 1.687 3.558
0.602 1.687 3.576
0.611 1.687 3.605
0.621 1.687 3.600
0.631 1.687 3.630
0.641 1.687 3.654
0.651 1.687 3.678
0.661 1.687 3.697
0.671 1.687 3.718
0.681 1.687 3.727
0.691 1.687 3.750
0.701 1.687 3.779
0.711 1.687 3.803
0.721 1.687 3.826
0.731 1.687 3.856
0.741 1.687 3.877
0.751 1.687 3.899
0.761 1.687 3.925
0.771 1.687 3.947
0.781 1.687 3.989
0.791 1.687 4.018
0.801 1.687 4.048
0.811 1.687 4.073
0.821 1.687 4.111
0.831 1.687 4.152
0.841 1.687 5.442
0.851 1.687 5.618
0.861 1.687 5.644
0.870 1.687 5.161
0.880 1.687 0.000
0.890 1.687 0.000
0.900 1.687 0.000
0.910 1.687 0.000
0.920 1.687 0.000
0.930 1.687 0.000
0.940 1.687 0.000
0.950 1.687 0.000
0.960 1.687 0.000
0.970 1.687 0.000
0.980 1.687 0.000
0.990 1.687 0.000

0.004 1.747 0.000
0.014 1.747 0.000
0.024 1.747 0.000
0.034 1.747 0.000
0.044 1.747 0.000
0.054 1.747 0.000
0.064 1.747 0.000
0.074 1.747 0.000
0.084 1.747 0.000
0.093 1.747 0.000
0.103 1.747 0.000
0.113 1.747 0.000
0.123 1.747 0.000
0.133 1.747 0.000
0.143 1.747 0.000
0.153 1.747 0.000
0.163 1.747 0.000
0.173 1.747 0.000
0.183 1.747 0.000
0.193 1.747 0.000
0.203 1.747 0.000
0.213 1.747 0.000
0.223 1.747 0.000
0.233 1.747 0.000
0.243 1.747 0.000
0.253 1.747 0.000
0.263 1.747 0.000
0.273 1.747 0.000
0.283 1.747 0.000
0.293 1.747 1.362
0.303 1.747 1.996
0.313 1.747 2.310
0.323 1.747 2.435
0.333 1.747 2.603
0.343 1.747 2.656
0.352 1.747 2.746
0.362 1.747 2.825
0.372 1.747 2.884
0.382 1.747 2.956
0.392 1.747 3.000
0.402 1.747 3.038
0.412 1.747 3.058
0.422 1.747 3.096
0.432 1.747 3.135
0.442 1.747 3.157
0.452 1.747 3.216
0.462 1.747 3.216
0.472 1.747 3.239
0.482 1.747 3.263
0.492 1.747 3.289
0.502 1.747 3.321
0.512 1.747 3.357
0.522 1.747 3.381
0.532 1.747 3.399
0.542 1.747 3.424
0.552 1.747 3.438
0.562 1.747 3.452
0.572 1.747 3.488
0.582 1.747 3.503
0.592 1.747 3.528
0.602 1.747 3.542
0.611 1.747 3.577
0.621 1.747 3.587
0.631 1.747 3.596
0.641 1.747 3.618
0.651 1.747 3.650
0.661 1.747 3.673
0.671 1.747 3.692
0.681 1.747 3.725
0.691 1.747 3.744
0.701 1.747 3.756
0.711 1.747 3.788
0.721 1.747 3.799
0.731 1.747 3.828
0.741 1.747 3.849
0.751 1.747 3.874
0.761 1.747 3.897
0.771 1.747 3.931
0.781 1.747 3.955
0.791 1.747 3.987
0.801 1.747 4.015
0.811 1.747 4.049
0.821 1.747 4.086
0.831 1.747 4.124
0.841 1.747 4.158
0.851 1.747 4.206
0.861 1.747 4.256
0.870 1.747 5.535
0.880 1.747 5.717
0.890 1.747 5.751
0.900 1.747 5.285
0.910 1.747 0.000
0.920 1.747 0.000
0.930 1.747 0.000
0.940 1.747 0.000
0.950 1.747 0.000
0.960 1.747 0.000
0.970 1.747 0.000
0.980 1.747 0.000
0.990 1.747 0.000

0.004 1.807 0.000
0.014 1.807 0.000
0.024 1.807 0.000
0.034 1.807 0.000
0.044 1.807 0.000
0.054 1.807 0.000
0.064 1.807 0.000
0.074 1.807 0.000
0.084 1.807 0.000
0.093 1.807 0.000
0.103 1.807 0.000
0.113 1.807 0.000
0.123 1.807 0.000
0.133 1.807 0.000
0.143 1.807 0.000
0.153 1.807 0.000
0.163 1.807 0.000
0.173 1.807 0.000
0.183 1.807 0.000
0.193 1.807 0.000
0.203 1.807 0.000
0.213 1.807 0.000
0.223 1.807 0.000
0.233 1.807 0.000
0.243 1.807 0.000
0.253 1.807 0.000
0.263 1.807 0.000
0.273 1.807 0.000
0.283 1.807 0.000
0.293 1.807 0.000
0.303 1.807 1.230
0.313 1.807 2.013
0.323 1.807 2.316
0.333 1.807 2.507
0.343 1.807 2.597
0.352 1.807 2.695
0.362 1.807 2.762
0.372 1.807 2.807
0.382 1.807 2.888
0.392 1.807 2.934
0.402 1.807 2.980
0.412 1.807 3.029
0.422 1.807 3.055
0.432 1.807 3.100
0.442 1.807 3.134
0.452 1.807 3.147
0.462 1.807 3.193
0.472 1.807 3.237
0.482 1.807 3.264
0.492 1.807 3.275
0.502 1.807 3.304
0.512 1.807 3.339
0.522 1.807 3.351
0.532 1.807 3.379
0.542 1.807 3.424
0.552 1.807 3.415
0.562 1.807 3.445
0.572 1.807 3.477
0.582 1.807 3.486
0.592 1.807 3.503
0.602 1.807 3.524
0.611 1.807 3.529
0.621 1.807 3.567
0.631 1.807 3.589
0.641 1.807 3.610
0.651 1.807 3.621
0.661 1.807 3.647
0.671 1.807 3.670
0.681 1.807 3.689
0.691 1.807 3.709
0.701 1.807 3.739
0.711 1.807 3.758
0.721 1.807 3.772
0.731 1.807 3.796
0.741 1.807 3.818
0.751 1.807 3.853
0.761 1.807 3.877
0.771 1.807 3.905
0.781 1.807 3.926
0.791 1.807 3.958
0.801 1.807 3.993
0.811 1.807 4.020
0.821 1.807 4.053
0.831 1.807 4.087
0.841 1.807 4.128
0.851 1.807 4.171
0.861 1.807 4.227
0.870 1.807 4.269
0.880 1.807 4.323
0.890 1.807 4.383
0.900 1.807 5.647
0.910 1.807 5.840
0.920 1.807 5.880
0.930 1.807 5.433
0.940 1.807 0.000
0.950 1.807 0.000
0.960 1.807 0.000
0.970 1.807 0.000
0.980 1.807 0.000
0.990 1.807 0.000

0.004 1.867 0.000
0.014 1.867 0.000
0.024 1.867 0.000
0.034 1.867 0.000
0.044 1.867 0.000
0.054 1.867 0.000
0.064 1.867 0.000
0.074 1.867 0.000
0.084 1.867 0.000
0.093 1.867 0.000
0.103 1.867 0.000
0.113 1.867 0.000
0.123 1.867 0.000
0.133 1.867 0.000
0.143 1.867 0.000
0.153 1.867 0.000
0.163 1.867 0.000
0.173 1.867 0.000
0.183 1.867 0.000
0.193 1.867 0.000
0.203 1.867 0.000
0.213 1.867 0.000
0.223 1.867 0.000
0.233 1.867 0.000
0.243 1.867 0.000
0.253 1.867 0.000
0.263 1.867 0.000
0.273 1.867 0.000
0.283 1.867 0.000
0.293 1.867 0.000
0.303 1.867 0.000
0.313 1.867 1.342
0.323 1.867 1.991
0.333 1.867 2.307
0.343 1.867 2.490
0.352 1.867 2.630
0.362 1.867 2.676
0.372 1.867 2.772
0.382 1.867 2.831
0.392 1.867 2.894
0.402 1.867 2.925
0.412 1.867 2.981
0.422 1.867 3.005
0.432 1.867 3.069
0.442 1.867 3.110
0.452 1.867 3.122
0.462 1.867 3.135
0.472 1.867 3.172
0.482 1.867 3.231
0.492 1.867 3.258
0.502 1.867 3.279
0.512 1.867 3.302
0.522 1.867 3.332
0.532 1.867 3.358
0.542 1.867 3.371
0.552 1.867 3.399
0.562 1.867 3.426
0.572 1.867 3.440
0.582 1.867 3.461
0.592 1.867 3.485
0.602 1.867 3.512
0.611 1.867 3.528
0.621 1.867 3.542
0.631 1.867 3.572
0.641 1.867 3.597
0.651 1.867 3.606
0.661 1.867 3.626
0.671 1.867 3.649
0.681 1.867 3.678
0.691 1.867 3.694
0.701 1.867 3.711
0.711 1.867 3.738
0.721 1.867 3.761
0.731 1.867 3.781
0.741 1.867 3.803
0.751 1.867 3.831
0.761 1.867 3.859
0.771 1.867 3.879
0.781 1.867 3.910
0.791 1.867 3.931
0.801 1.867 3.968
0.811 1.867 3.994
0.821 1.867 4.031
0.831 1.867 4.060
0.841 1.867 4.095
0.851 1.867 4.139
0.861 1.867 4.179
0.870 1.867 4.230
0.880 1.867 4.275
0.890 1.867 4.341
0.900 1.867 4.399
0.910 1.867 4.477
0.920 1.867 4.563
0.930 1.867 5.794
0.940 1.867 6.005
0.950 1.867 6.070
0.960 1.867 5.646
0.970 1.867 0.000
0.980 1.867 0.000
0.990 1.867 0.000

0.004 1.927 0.000
0.014 1.927 0.000
0.024 1.927 0.000
0.034 1.927 0.000
0.044 1.927 0.000
0.054 1.927 0.000
0.064 1.927 0.000
0.074 1.927 0.000
0.084 1.927 0.000
0.093 1.927 0.000
0.103 1.927 0.000
0.113 1.927 0.000
0.123 1.927 0.000
0.133 1.927 0.000
0.143 1.927 0.000
0.153 1.927 0.000
0.163 1.927 0.000
0.173 1.927 0.000
0.183 1.927 0.000
0.193 1.927 0.000
0.203 1.927 0.000
0.213 1.927 0.000
0.223 1.927 0.000
0.233 1.927 0.000
0.243 1.927 0.000
0.253 1.927 0.000
0.263 1.927 0.000
0.273 1.927 0.000
0.283 1.927 0.000
0.293 1.927 0.000
0.303 1.927 0.000
0.313 1.927 0.000
0.323 1.927 1.342
0.333 1.927 1.987
0.343 1.927 2.294
0.352 1.927 2.468
0.362 1.927 2.542
0.372 1.927 2.671
0.382 1.927 2.725
0.392 1.927 2.811
0.402 1.927 2.847
0.412 1.927 2.964
0.422 1.927 2.985
0.432 1.927 3.006
0.442 1.927 3.053
0.452 1.927 3.094
0.462 1.927 3.110
0.472 1.927 3.147
0.482 1.927 3.185
0.492 1.927 3.227
0.502 1.927 3.252
0.512 1.927 3.285
0.522 1.927 3.303
0.532 1.927 3.339
0.542 1.927 3.356
0.552 1.927 3.375
0.562 1.927 3.381
0.572 1.927 3.435
0.582 1.927 3.450
0.592 1.927 3.450
0.602 1.927 3.478
0.611 1.927 3.502
0.621 1.927 3.522
0.631 1.927 3.546
0.641 1.927 3.572
0.651 1.927 3.581
0.661 1.927 3.609
0.671 1.927 3.625
0.681 1.927 3.652
0.691 1.927 3.675
0.701 1.927 3.689
0.711 1.927 3.704
0.721 1.927 3.745
0.731 1.927 3.751
0.741 1.927 3.782
0.751 1.927 3.811
0.761 1.927 3.829
0.771 1.927 3.850
0.781 1.927 3.883
0.791 1.927 3.902
0.801 1.927 3.930
0.811 1.927 3.970
0.821 1.927 4.001
0.831 1.927 4.028
0.841 1.927 4.068
0.851 1.927 4.108
0.861 1.927 4.141
0.870 1.927 4.192
0.880 1.927 4.238
0.890 1.927 4.294
0.900 1.927 4.357
0.910 1.927 4.416
0.920 1.927 4.494
0.930 1.927 4.591
0.940 1.927 4.703
0.950 1.927 4.845
0.960 1.927 6.026
0.970 1.927 6.287
0.980 1.927 6.450
0.990 1.927 6.153

0.004 1.987 0.000
0.014 1.987 0.000
0.024 1.987 0.000
0.034 1.987 0.000
0.044 1.987 0.000
0.054 1.987 0.000
0.064 1.987 0.000
0.074 1.987 0.000
0.084 1.987 0.000
0.093 1.987 0.000
0.103 1.987 0.000
0.113 1.987 0.000
0.123 1.987 0.000
0.133 1.987 0.000
0.143 1.987 0.000
0.153 1.987 0.000
0.163 1.987 0.000
0.173 1.987 0.000
0.183 1.987 0.000
0.193 1.987 0.000
0.203 1.987 0.000
0.213 1.987 0.000
0.223 1.987 0.000
0.233 1.987 0.000
0.243 1.987 0.000
0.253 1.987 0.000
0.263 1.987 0.000
0.273 1.987 0.000
0.283 1.987 0.000
0.293 1.987 0.000
0.303 1.987 0.000
0.313 1.987 0.000
0.323 1.987 0.000
0.333 1.987 1.380
0.343 1.987 1.991
0.352 1.987 2.279
0.362 1.987 2.455
0.372 1.987 2.522
0.382 1.987 2.656
0.392 1.987 2.766
0.402 1.987 2.797
0.412 1.987 2.868
0.422 1.987 2.927
0.432 1.987 2.994
0.442 1.987 3.018
0.452 1.987 3.058
0.462 1.987 3.081
0.472 1.987 3.121
0.482 1.987 3.138
0.492 1.987 3.176
0.502 1.987 3.228
0.512 1.987 3.230
0.522 1.987 3.269
0.532 1.987 3.287
0.542 1.987 3.319
0.552 1.987 3.324
0.562 1.987 3.375
0.572 1.987 3.407
0.582 1.987 3.423
0.592 1.987 3.413
0.602 1.987 3.461
0.611 1.987 3.489
0.621 1.987 3.504
0.631 1.987 3.519
0.641 1.987 3.546
0.651 1.987 3.562
0.661 1.987 3.597
0.671 1.987 3.604
0.681 1.987 3.624
0.691 1.987 3.641
0.701 1.987 3.665
0.711 1.987 3.693
0.721 1.987 3.718
0.731 1.987 3.745
0.741 1.987 3.760
0.751 1.987 3.783
0.761 1.987 3.808
0.771 1.987 3.831
0.781 1.987 3.865
0.791 1.987 3.885
0.801 1.987 3.915
0.811 1.987 3.943
0.821 1.987 3.974
0.831 1.987 4.005
0.841 1.987 4.030
0.851 1.987 4.079
0.861 1.987 4.111
0.870 1.987 4.153
0.880 1.987 4.207
0.890 1.987 4.255
0.900 1.987 4.303
0.910 1.987 4.369
0.920 1.987 4.441
0.930 1.987 4.521
0.940 1.987 4.622
0.950 1.987 4.740
0.960 1.987 4.893
0.970 1.987 5.103
0.980 1.987 5.431
0.990 1.987 7.122

0.004 2.047 0.000
0.014 2.047 0.000
0.024 2.047 0.000
0.034 2.047 0.000
0.044 2.047 0.000
0.054 2.047 0.000
0.064 2.047 0.000
0.074 2.047 0.000
0.084 2.047 0.000
0.093 2.047 0.000
0.103 2.047 0.000
0.113 2.047 0.000
0.123 2.047 0.000
0.133 2.047 0.000
0.143 2.047 0.000
0.153 2.047 0.000
0.163 2.047 0.000
0.173 2.047 0.000
0.183 2.047 0.000
0.193 2.047 0.000
0.203 2.047 0.000
0.213 2.047 0.000
0.223 2.047 0.000
0.233 2.047 0.000
0.243 2.047 0.000
0.253 2.047 0.000
0.263 2.047 0.000
0.273 2.047 0.000
0.283 2.047 0.000
0.293 2.047 0.000
0.303 2.047 0.000
0.313 2.047 0.000
0.323 2.047 0.000
0.333 2.047 0.000
0.343 2.047 1.398
0.352 2.047 1.886
0.362 2.047 2.258
0.372 2.047 2.410
0.382 2.047 2.627
0.392 2.047 2.654
0.402 2.047 2.723
0.412 2.047 2.820
0.422 2.047 2.862
0.432 2.047 2.914
0.442 2.047 2.977
0.452 2.047 3.011
0.462 2.047 3.039
0.472 2.047 3.075
0.482 2.047 3.128
0.492 2.047 3.138
0.502 2.047 3.179
0.512 2.047 3.215
0.522 2.047 3.250
0.532 2.047 3.268
0.542 2.047 3.293
0.552 2.047 3.310
0.562 2.047 3.336
0.572 2.047 3.378
0.582 2.047 3.375
0.592 2.047 3.400
0.602 2.047 3.431
0.611 2.047 3.445
0.621 2.047 3.479
0.631 2.047 3.487
0.641 2.047 3.519
0.651 2.047 3.535
0.661 2.047 3.564
0.671 2.047 3.587
0.681 2.047 3.603
0.691 2.047 3.635
0.701 2.047 3.647
0.711 2.047 3.673
0.721 2.047 3.683
0.731 2.047 3.704
0.741 2.047 3.736
0.751 2.047 3.757
0.761 2.047 3.782
0.771 2.047 3.808
0.781 2.047 3.835
0.791 2.047 3.869
0.801 2.047 3.884
0.811 2.047 3.910
0.821 2.047 3.943
0.831 2.047 3.978
0.841 2.047 4.005
0.851 2.047 4.040
0.861 2.047 4.084
0.870 2.047 4.119
0.880 2.047 4.160
0.890 2.047 4.215
0.900 2.047 4.271
0.910 2.047 4.324
0.920 2.047 4.387
0.930 2.047 4.460
0.940 2.047 4.553
0.950 2.047 4.660
0.960 2.047 4.791
0.970 2.047 4.957
0.980 2.047 5.206
0.990 2.047 5.769

0.004 2.107 0.000
0.014 2.107 0.000
0.024 2.107 0.000
0.034 2.107 0.000
0.044 2.107 0.000
0.054 2.107 0.000
0.064 2.107 0.000
0.074 2.107 0.000
0.084 2.107 0.000
0.093 2.107 0.000
0.103 2.107 0.000
0.113 2.107 0.000
0.123 2.107 0.000
0.133 2.107 0.000
0.143 2.107 0.000
0.153 2.107 0.000
0.163 2.107 0.000
0.173 2.107 0.000
0.183 2.107 0.000
0.193 2.107 0.000
0.203 2.107 0.000
0.213 2.107 0.000
0.223 2.107 0.000
0.233 2.107 0.000
0.243 2.107 0.000
0.253 2.107 0.000
0.263 2.107 0.000
0.273 2.107 0.000
0.283 2.107 0.000
0.293 2.107 0.000
0.303 2.107 0.000
0.313 2.107 0.000
0.323 2.107 0.000
0.333 2.107 0.000
0.343 2.107 0.000
0.352 2.107 1.255
0.362 2.107 2.041
0.372 2.107 2.230
0.382 2.107 2.458
0.392 2.107 2.572
0.402 2.107 2.680
0.412 2.107 2.747
0.422 2.107 2.783
0.432 2.107 2.859
0.442 2.107 2.938
0.452 2.107 2.976
0.462 2.107 3.004
0.472 2.107 3.032
0.482 2.107 3.090
0.492 2.107 3.111
0.502 2.107 3.168
0.512 2.107 3.203
0.522 2.107 3.197
0.532 2.107 3.228
0.542 2.107 3.279
0.552 2.107 3.307
0.562 2.107 3.296
0.572 2.107 3.335
0.582 2.107 3.364
0.592 2.107 3.384
0.602 2.107 3.409
0.611 2.107 3.436
0.621 2.107 3.458
0.631 2.107 3.477
0.641 2.107 3.489
0.651 2.107 3.527
0.661 2.107 3.536
0.671 2.107 3.558
0.681 2.107 3.571
0.691 2.107 3.610
0.701 2.107 3.627
0.711 2.107 3.650
0.721 2.107 3.672
0.731 2.107 3.698
0.741 2.107 3.717
0.751 2.107 3.738
0.761 2.107 3.766
0.771 2.107 3.800
0.781 2.107 3.812
0.791 2.107 3.837
0.801 2.107 3.873
0.811 2.107 3.890
0.821 2.107 3.923
0.831 2.107 3.949
0.841 2.107 3.982
0.851 2.107 4.012
0.861 2.107 4.054
0.870 2.107 4.085
0.880 2.107 4.135
0.890 2.107 4.178
0.900 2.107 4.227
0.910 2.107 4.278
0.920 2.107 4.342
0.930 2.107 4.413
0.940 2.107 4.498
0.950 2.107 4.587
0.960 2.107 4.706
0.970 2.107 4.852
0.980 2.107 5.062
0.990 2.107 5.506

0.004 2.167 0.000
0.014 2.167 0.000
0.024 2.167 0.000
0.034 2.167 0.000
0.044 2.167 0.000
0.054 2.167 0.000
0.064 2.167 0.000
0.074 2.167 0.000
0.084 2.167 0.000
0.093 2.167 0.000
0.103 2.167 0.000
0.113 2.167 0.000
0.123 2.167 0.000
0.133 2.167 0.000
0.143 2.167 0.000
0.153 2.167 0.000
0.163 2.167 0.000
0.173 2.167 0.000
0.183 2.167 0.000
0.193 2.167 0.000
0.203 2.167 0.000
0.213 2.167 0.000
0.223 2.167 0.000
0.233 2.167 0.000
0.243 2.167 0.000
0.253 2.167 0.000
0.263 2.167 0.000
0.273 2.167 0.000
0.283 2.167 0.000
0.293 2.167 0.000
0.303 2.167 0.000
0.313 2.167 0.000
0.323 2.167 0.000
0.333 2.167 0.000
0.343 2.167 0.000
0.352 2.167 0.000
0.362 2.167 1.342
0.372 2.167 1.982
0.382 2.167 2.230
0.392 2.167 2.459
0.402 2.167 2.609
0.412 2.167 2.648
0.422 2.167 2.741
0.432 2.167 2.800
0.442 2.167 2.861
0.452 2.167 2.903
0.462 2.167 2.952
0.472 2.167 2.992
0.482 2.167 3.033
0.492 2.167 3.067
0.502 2.167 3.142
0.512 2.167 3.142
0.522 2.167 3.202
0.532 2.167 3.193
0.542 2.167 3.212
0.552 2.167 3.265
0.562 2.167 3.296
0.572 2.167 3.320
0.582 2.167 3.327
0.592 2.167 3.363
0.602 2.167 3.399
0.611 2.167 3.409
0.621 2.167 3.425
0.631 2.167 3.459
0.641 2.167 3.481
0.651 2.167 3.502
0.661 2.167 3.533
0.671 2.167 3.546
0.681 2.167 3.569
0.691 2.167 3.588
0.701 2.167 3.608
0.711 2.167 3.636
0.721 2.167 3.640
0.731 2.167 3.689
0.741 2.167 3.693
0.751 2.167 3.724
0.761 2.167 3.738
0.771 2.167 3.760
0.781 2.167 3.789
0.791 2.167 3.816
0.801 2.167 3.831
0.811 2.167 3.859
0.821 2.167 3.895
0.831 2.167 3.924
0.841 2.167 3.958
0.851 2.167 3.994
0.861 2.167 4.024
0.870 2.167 4.057
0.880 2.167 4.103
0.890 2.167 4.144
0.900 2.167 4.189
0.910 2.167 4.240
0.920 2.167 4.298
0.930 2.167 4.366
0.940 2.167 4.438
0.950 2.167 4.526
0.960 2.167 4.633
0.970 2.167 4.766
0.980 2.167 4.953
0.990 2.167 5.339

0.004 2.227 0.000
0.014 2.227 0.000
0.024 2.227 0.000
0.034 2.227 0.000
0.044 2.227 0.000
0.054 2.227 0.000
0.064 2.227 0.000
0.074 2.227 0.000
0.084 2.227 0.000
0.093 2.227 0.000
0.103 2.227 0.000
0.113 2.227 0.000
0.123 2.227 0.000
0.133 2.227 0.000
0.143 2.227 0.000
0.153 2.227 0.000
0.163 2.227 0.000
0.173 2.227 0.000
0.183 2.227 0.000
0.193 2.227 0.000
0.203 2.227 0.000
0.213 2.227 0.000
0.223 2.227 0.000
0.233 2.227 0.000
0.243 2.227 0.000
0.253 2.227 0.000
0.263 2.227 0.000
0.273 2.227 0.000
0.283 2.227 0.000
0.293 2.227 0.000
0.303 2.227 0.000
0.313 2.227 0.000
0.323 2.227 0.000
0.333 2.227 0.000
0.343 2.227 0.000
0.352 2.227 0.000
0.362 2.227 0.000
0.372 2.227 1.415
0.382 2.227 1.982
0.392 2.227 2.276
0.402 2.227 2.384
0.412 2.227 2.574
0.422 2.227 2.657
0.432 2.227 2.736
0.442 2.227 2.794
0.452 2.227 2.852
0.462 2.227 2.916
0.472 2.227 2.951
0.482 2.227 2.986
0.492 2.227 3.058
0.502 2.227 3.065
0.512 2.227 3.112
0.522 2.227 3.164
0.532 2.227 3.183
0.542 2.227 3.195
0.552 2.227 3.225
0.562 2.227 3.259
0.572 2.227 3.300
0.582 2.227 3.316
0.592 2.227 3.340
0.602 2.227 3.368
0.611 2.227 3.403
0.621 2.227 3.392
0.631 2.227 3.428
0.641 2.227 3.455
0.651 2.227 3.475
0.661 2.227 3.490
0.671 2.227 3.534
0.681 2.227 3.541
0.691 2.227 3.566
0.701 2.227 3.580
0.711 2.227 3.587
0.721 2.227 3.626
0.731 2.227 3.648
0.741 2.227 3.671
0.751 2.227 3.690
0.761 2.227 3.717
0.771 2.227 3.744
0.781 2.227 3.766
0.791 2.227 3.806
0.801 2.227 3.812
0.811 2.227 3.840
0.821 2.227 3.871
0.831 2.227 3.906
0.841 2.227 3.935
0.851 2.227 3.962
0.861 2.227 3.993
0.870 2.227 4.034
0.880 2.227 4.076
0.890 2.227 4.111
0.900 2.227 4.161
0.910 2.227 4.203
0.920 2.227 4.254
0.930 2.227 4.327
0.940 2.227 4.386
0.950 2.227 4.470
0.960 2.227 4.569
0.970 2.227 4.693
0.980 2.227 4.861
0.990 2.227 5.213

0.004 2.286 0.000
0.014 2.286 0.000
0.024 2.286 0.000
0.034 2.286 0.000
0.044 2.286 0.000
0.054 2.286 0.000
0.064 2.286 0.000
0.074 2.286 0.000
0.084 2.286 0.000
0.093 2.286 0.000
0.103 2.286 0.000
0.113 2.286 0.000
0.123 2.286 0.000
0.133 2.286 0.000
0.143 2.286 0.000
0.153 2.286 0.000
0.163 2.286 0.000
0.173 2.286 0.000
0.183 2.286 0.000
0.193 2.286 0.000
0.203 2.286 0.000
0.213 2.286 0.000
0.223 2.286 0.000
0.233 2.286 0.000
0.243 2.286 0.000
0.253 2.286 0.000
0.263 2.286 0.000
0.273 2.286 0.000
0.283 2.286 0.000
0.293 2.286 0.000
0.303 2.286 0.000
0.313 2.286 0.000
0.323 2.286 0.000
0.333 2.286 0.000
0.343 2.286 0.000
0.352 2.286 0.000
0.362 2.286 0.000
0.372 2.286 0.000
0.382 2.286 1.230
0.392 2.286 1.944
0.402 2.286 2.201
0.412 2.286 2.410
0.422 2.286 2.513
0.432 2.286 2.641
0.442 2.286 2.755
0.452 2.286 2.787
0.462 2.286 2.869
0.472 2.286 2.924
0.482 2.286 2.949
0.492 2.286 3.010
0.502 2.286 3.062
0.512 2.286 3.111
0.522 2.286 3.118
0.532 2.286 3.139
0.542 2.286 3.157
0.552 2.286 3.195
0.562 2.286 3.220
0.572 2.286 3.268
0.582 2.286 3.274
0.592 2.286 3.326
0.602 2.286 3.342
0.611 2.286 3.361
0.621 2.286 3.386
0.631 2.286 3.395
0.641 2.286 3.423
0.651 2.286 3.433
0.661 2.286 3.475
0.671 2.286 3.495
0.681 2.286 3.514
0.691 2.286 3.541
0.701 2.286 3.549
0.711 2.286 3.593
0.721 2.286 3.599
0.731 2.286 3.630
0.741 2.286 3.656
0.751 2.286 3.673
0.761 2.286 3.706
0.771 2.286 3.723
0.781 2.286 3.759
0.791 2.286 3.766
0.801 2.286 3.797
0.811 2.286 3.823
0.821 2.286 3.846
0.831 2.286 3.874
0.841 2.286 3.904
0.851 2.286 3.931
0.861 2.286 3.975
0.870 2.286 4.001
0.880 2.286 4.035
0.890 2.286 4.084
0.900 2.286 4.132
0.910 2.286 4.178
0.920 2.286 4.225
0.930 2.286 4.285
0.940 2.286 4.348
0.950 2.286 4.424
0.960 2.286 4.520
0.970 2.286 4.630
0.980 2.286 4.785
0.990 2.286 5.115

0.004 2.346 0.000
0.014 2.346 0.000
0.024 2.346 0.000
0.034 2.346 0.000
0.044 2.346 0.000
0.054 2.346 0.000
0.064 2.346 0.000
0.074 2.346 0.000
0.084 2.346 0.000
0.093 2.346 0.000
0.103 2.346 0.000
0.113 2.346 0.000
0.123 2.346 0.000
0.133 2.346 0.000
0.143 2.346 0.000
0.153 2.346 0.000
0.163 2.346 0.000
0.173 2.346 0.000
0.183 2.346 0.000
0.193 2.346 0.000
0.203 2.346 0.000
0.213 2.346 0.000
0.223 2.346 0.000
0.233 2.346 0.000
0.243 2.346 0.000
0.253 2.346 0.000
0.263 2.346 0.000
0.273 2.346 0.000
0.283 2.346 0.000
0.293 2.346 0.000
0.303 2.346 0.000
0.313 2.346 0.000
0.323 2.346 0.000
0.333 2.346 0.000
0.343 2.346 0.000
0.352 2.346 0.000
0.362 2.346 0.000
0.372 2.346 0.000
0.382 2.346 0.000
0.392 2.346 1.114
0.402 2.346 2.029
0.412 2.346 2.196
0.422 2.346 2.484
0.432 2.346 2.569
0.442 2.346 2.676
0.452 2.346 2.723
0.462 2.346 2.801
0.472 2.346 2.861
0.482 2.346 2.898
0.492 2.346 2.969
0.502 2.346 2.999
0.512 2.346 3.021
0.522 2.346 3.067
0.532 2.346 3.093
0.542 2.346 3.148
0.552 2.346 3.151
0.562 2.346 3.204
0.572 2.346 3.237
0.582 2.346 3.260
0.592 2.346 3.293
0.602 2.346 3.308
0.611 2.346 3.330
0.621 2.346 3.366
0.631 2.346 3.374
0.641 2.346 3.396
0.651 2.346 3.438
0.661 2.346 3.443
0.671 2.346 3.467
0.681 2.346 3.487
0.691 2.346 3.513
0.701 2.346 3.541
0.711 2.346 3.571
0.721 2.346 3.571
0.731 2.346 3.620
0.741 2.346 3.627
0.751 2.346 3.646
0.761 2.346 3.675
0.771 2.346 3.701
0.781 2.346 3.726
0.791 2.346 3.755
0.801 2.346 3.771
0.811 2.346 3.801
0.821 2.346 3.837
0.831 2.346 3.846
0.841 2.346 3.886
0.851 2.346 3.907
0.861 2.346 3.944
0.870 2.346 3.981
0.880 2.346 4.014
0.890 2.346 4.055
0.900 2.346 4.096
0.910 2.346 4.136
0.920 2.346 4.188
0.930 2.346 4.245
0.940 2.346 4.313
0.950 2.346 4.381
0.960 2.346 4.471
0.970 2.346 4.574
0.980 2.346 4.721
0.990 2.346 5.028

0.004 2.406 0.000
0.014 2.406 0.000
0.024 2.406 0.000
0.034 2.406 0.000
0.044 2.406 0.000
0.054 2.406 0.000
0.064 2.406 0.000
0.074 2.406 0.000
0.084 2.406 0.000
0.093 2.406 0.000
0.103 2.406 0.000
0.113 2.406 0.000
0.123 2.406 0.000
0.133 2.406 0.000
0.143 2.406 0.000
0.153 2.406 0.000
0.163 2.406 0.000
0.173 2.406 0.000
0.183 2.406 0.000
0.193 2.406 0.000
0.203 2.406 0.000
0.213 2.406 0.000
0.223 2.406 0.000
0.233 2.406 0.000
0.243 2.406 0.000
0.253 2.406 0.000
0.263 2.406 0.000
0.273 2.406 0.000
0.283 2.406 0.000
0.293 2.406 0.000
0.303 2.406 0.000
0.313 2.406 0.000
0.323 2.406 0.000
0.333 2.406 0.000
0.343 2.406 0.000
0.352 2.406 0.000
0.362 2.406 0.000
0.372 2.406 0.000
0.382 2.406 0.000
0.392 2.406 0.000
0.402 2.406 1.146
0.412 2.406 2.037
0.422 2.406 2.241
0.432 2.406 2.439
0.442 2.406 2.580
0.452 2.406 2.646
0.462 2.406 2.739
0.472 2.406 2.811
0.482 2.406 2.846
0.492 2.406 2.897
0.502 2.406 2.949
0.512 2.406 2.986
0.522 2.406 3.043
0.532 2.406 3.059
0.542 2.406 3.109
0.552 2.406 3.133
0.562 2.406 3.174
0.572 2.406 3.191
0.582 2.406 3.227
0.592 2.406 3.262
0.602 2.406 3.292
0.611 2.406 3.301
0.621 2.406 3.344
0.631 2.406 3.352
0.641 2.406 3.373
0.651 2.406 3.407
0.661 2.406 3.408
0.671 2.406 3.451
0.681 2.406 3.479
0.691 2.406 3.500
0.701 2.406 3.517
0.711 2.406 3.541
0.721 2.406 3.559
0.731 2.406 3.602
0.741 2.406 3.615
0.751 2.406 3.619
0.761 2.406 3.655
0.771 2.406 3.669
0.781 2.406 3.690
0.791 2.406 3.730
0.801 2.406 3.751
0.811 2.406 3.766
0.821 2.406 3.803
0.831 2.406 3.837
0.841 2.406 3.858
0.851 2.406 3.895
0.861 2.406 3.919
0.870 2.406 3.958
0.880 2.406 3.988
0.890 2.406 4.028
0.900 2.406 4.064
0.910 2.406 4.108
0.920 2.406 4.156
0.930 2.406 4.211
0.940 2.406 4.270
0.950 2.406 4.341
0.960 2.406 4.421
0.970 2.406 4.526
0.980 2.406 4.662
0.990 2.406 4.961

0.004 2.466 0.000
0.014 2.466 0.000
0.024 2.466 0.000
0.034 2.466 0.000
0.044 2.466 0.000
0.054 2.466 0.000
0.064 2.466 0.000
0.074 2.466 0.000
0.084 2.466 0.000
0.093 2.466 0.000
0.103 2.466 0.000
0.113 2.466 0.000
0.123 2.466 0.000
0.133 2.466 0.000
0.143 2.466 0.000
0.153 2.466 0.000
0.163 2.466 0.000
0.173 2.466 0.000
0.183 2.466 0.000
0.193 2.466 0.000
0.203 2.466 0.000
0.213 2.466 0.000
0.223 2.466 0.000
0.233 2.466 0.000
0.243 2.466 0.000
0.253 2.466 0.000
0.263 2.466 0.000
0.273 2.466 0.000
0.283 2.466 0.000
0.293 2.466 0.000
0.303 2.466 0.000
0.313 2.466 0.000
0.323 2.466 0.000
0.333 2.466 0.000
0.343 2.466 0.000
0.352 2.466 0.000
0.362 2.466 0.000
0.372 2.466 0.000
0.382 2.466 0.000
0.392 2.466 0.000
0.402 2.466 0.000
0.412 2.466 1.230
0.422 2.466 1.982
0.432 2.466 2.255
0.442 2.466 2.418
0.452 2.466 2.549
0.462 2.466 2.660
0.472 2.466 2.760
0.482 2.466 2.792
0.492 2.466 2.869
0.502 2.466 2.892
0.512 2.466 2.922
0.522 2.466 2.976
0.532 2.466 3.029
0.542 2.466 3.067
0.552 2.466 3.107
0.562 2.466 3.126
0.572 2.466 3.171
0.582 2.466 3.199
0.592 2.466 3.232
0.602 2.466 3.248
0.611 2.466 3.260
0.621 2.466 3.324
0.631 2.466 3.326
0.641 2.466 3.376
0.651 2.466 3.397
0.661 2.466 3.397
0.671 2.466 3.418
0.681 2.466 3.464
0.691 2.466 3.472
0.701 2.466 3.501
0.711 2.466 3.508
0.721 2.466 3.537
0.731 2.466 3.543
0.741 2.466 3.587
0.751 2.466 3.607
0.761 2.466 3.626
0.771 2.466 3.651
0.781 2.466 3.685
0.791 2.466 3.711
0.801 2.466 3.724
0.811 2.466 3.751
0.821 2.466 3.783
0.831 2.466 3.804
0.841 2.466 3.833
0.851 2.466 3.864
0.861 2.466 3.895
0.870 2.466 3.928
0.880 2.466 3.965
0.890 2.466 4.003
0.900 2.466 4.040
0.910 2.466 4.084
0.920 2.466 4.128
0.930 2.466 4.181
0.940 2.466 4.237
0.950 2.466 4.303
0.960 2.466 4.386
0.970 2.466 4.482
0.980 2.466 4.609
0.990 2.466 4.899

0.004 2.526 0.000
0.014 2.526 0.000
0.024 2.526 0.000
0.034 2.526 0.000
0.044 2.526 0.000
0.054 2.526 0.000
0.064 2.526 0.000
0.074 2.526 0.000
0.084 2.526 0.000
0.093 2.526 0.000
0.103 2.526 0.000
0.113 2.526 0.000
0.123 2.526 0.000
0.133 2.526 0.000
0.143 2.526 0.000
0.153 2.526 0.000
0.163 2.526 0.000
0.173 2.526 0.000
0.183 2.526 0.000
0.193 2.526 0.000
0.203 2.526 0.000
0.213 2.526 0.000
0.223 2.526 0.000
0.233 2.526 0.000
0.243 2.526 0.000
0.253 2.526 0.000
0.263 2.526 0.000
0.273 2.526 0.000
0.283 2.526 0.000
0.293 2.526 0.000
0.303 2.526 0.000
0.313 2.526 0.000
0.323 2.526 0.000
0.333 2.526 0.000
0.343 2.526 0.000
0.352 2.526 0.000
0.362 2.526 0.000
0.372 2.526 0.000
0.382 2.526 0.000
0.392 2.526 0.000
0.402 2.526 0.000
0.412 2.526 0.000
0.422 2.526 1.230
0.432 2.526 1.949
0.442 2.526 2.276
0.452 2.526 2.412
0.462 2.526 2.531
0.472 2.526 2.656
0.482 2.526 2.733
0.492 2.526 2.789
0.502 2.526 2.849
0.512 2.526 2.914
0.522 2.526 2.962
0.532 2.526 2.985
0.542 2.526 3.027
0.552 2.526 3.074
0.562 2.526 3.100
0.572 2.526 3.149
0.582 2.526 3.167
0.592 2.526 3.184
0.602 2.526 3.227
0.611 2.526 3.264
0.621 2.526 3.268
0.631 2.526 3.286
0.641 2.526 3.319
0.651 2.526 3.358
0.661 2.526 3.363
0.671 2.526 3.396
0.681 2.526 3.414
0.691 2.526 3.448
0.701 2.526 3.480
0.711 2.526 3.501
0.721 2.526 3.512
0.731 2.526 3.538
0.741 2.526 3.564
0.751 2.526 3.587
0.761 2.526 3.599
0.771 2.526 3.632
0.781 2.526 3.653
0.791 2.526 3.679
0.801 2.526 3.706
0.811 2.526 3.733
0.821 2.526 3.750
0.831 2.526 3.773
0.841 2.526 3.808
0.851 2.526 3.845
0.861 2.526 3.872
0.870 2.526 3.898
0.880 2.526 3.930
0.890 2.526 3.973
0.900 2.526 4.014
0.910 2.526 4.056
0.920 2.526 4.097
0.930 2.526 4.153
0.940 2.526 4.205
0.950 2.526 4.269
0.960 2.526 4.347
0.970 2.526 4.432
0.980 2.526 4.565
0.990 2.526 4.840

0.004 2.586 0.000
0.014 2.586 0.000
0.024 2.586 0.000
0.034 2.586 0.000
0.044 2.586 0.000
0.054 2.586 0.000
0.064 2.586 0.000
0.074 2.586 0.000
0.084 2.586 0.000
0.093 2.586 0.000
0.103 2.586 0.000
0.113 2.586 0.000
0.123 2.586 0.000
0.133 2.586 0.000
0.143 2.586 0.000
0.153 2.586 0.000
0.163 2.586 0.000
0.173 2.586 0.000
0.183 2.586 0.000
0.193 2.586 0.000
0.203 2.586 0.000
0.213 2.586 0.000
0.223 2.586 0.000
0.233 2.586 0.000
0.243 2.586 0.000
0.253 2.586 0.000
0.263 2.586 0.000
0.273 2.586 0.000
0.283 2.586 0.000
0.293 2.586 0.000
0.303 2.586 0.000
0.313 2.586 0.000
0.323 2.586 0.000
0.333 2.586 0.000
0.343 2.586 0.000
0.352 2.586 0.000
0.362 2.586 0.000
0.372 2.586 0.000
0.382 2.586 0.000
0.392 2.586 0.000
0.402 2.586 0.000
0.412 2.586 0.000
0.422 2.586 0.000
0.432 2.586 1.079
0.442 2.586 1.991
0.452 2.586 2.258
0.462 2.586 2.425
0.472 2.586 2.537
0.482 2.586 2.647
0.492 2.586 2.736
0.502 2.586 2.790
0.512 2.586 2.844
0.522 2.586 2.895
0.532 2.586 2.944
0.542 2.586 2.984
0.552 2.586 3.013
0.562 2.586 3.084
0.572 2.586 3.081
0.582 2.586 3.127
0.592 2.586 3.150
0.602 2.586 3.209
0.611 2.586 3.217
0.621 2.586 3.239
0.631 2.586 3.271
0.641 2.586 3.305
0.651 2.586 3.331
0.661 2.586 3.364
0.671 2.586 3.375
0.681 2.586 3.398
0.691 2.586 3.426
0.701 2.586 3.452
0.711 2.586 3.484
0.721 2.586 3.498
0.731 2.586 3.526
0.741 2.586 3.544
0.751 2.586 3.571
0.761 2.586 3.595
0.771 2.586 3.618
0.781 2.586 3.630
0.791 2.586 3.670
0.801 2.586 3.684
0.811 2.586 3.706
0.821 2.586 3.742
0.831 2.586 3.747
0.841 2.586 3.799
0.851 2.586 3.820
0.861 2.586 3.851
0.870 2.586 3.884
0.880 2.586 3.914
0.890 2.586 3.944
0.900 2.586 3.984
0.910 2.586 4.031
0.920 2.586 4.071
0.930 2.586 4.124
0.940 2.586 4.176
0.950 2.586 4.235
0.960 2.586 4.306
0.970 2.586 4.399
0.980 2.586 4.521
0.990 2.586 4.793

0.004 2.646 0.000
0.014 2.646 0.000
0.024 2.646 0.000
0.034 2.646 0.000
0.044 2.646 0.000
0.054 2.646 0.000
0.064 2.646 0.000
0.074 2.646 0.000
0.084 2.646 0.000
0.093 2.646 0.000
0.103 2.646 0.000
0.113 2.646 0.000
0.123 2.646 0.000
0.133 2.646 0.000
0.143 2.646 0.000
0.153 2.646 0.000
0.163 2.646 0.000
0.173 2.646 0.000
0.183 2.646 0.000
0.193 2.646 0.000
0.203 2.646 0.000
0.213 2.646 0.000
0.223 2.646 0.000
0.233 2.646 0.000
0.243 2.646 0.000
0.253 2.646 0.000
0.263 2.646 0.000
0.273 2.646 0.000
0.283 2.646 0.000
0.293 2.646 0.000
0.303 2.646 0.000
0.313 2.646 0.000
0.323 2.646 0.000
0.333 2.646 0.000
0.343 2.646 0.000
0.352 2.646 0.000
0.362 2.646 0.000
0.372 2.646 0.000
0.382 2.646 0.000
0.392 2.646 0.000
0.402 2.646 0.000
0.412 2.646 0.000
0.422 2.646 0.000
0.432 2.646 0.000
0.442 2.646 1.380
0.452 2.646 2.009
0.462 2.646 2.265
0.472 2.646 2.458
0.482 2.646 2.512
0.492 2.646 2.674
0.502 2.646 2.713
0.512 2.646 2.788
0.522 2.646 2.858
0.532 2.646 2.907
0.542 2.646 2.927
0.552 2.646 2.965
0.562 2.646 3.047
0.572 2.646 3.061
0.582 2.646 3.110
0.592 2.646 3.140
0.602 2.646 3.178
0.611 2.646 3.195
0.621 2.646 3.217
0.631 2.646 3.261
0.641 2.646 3.270
0.651 2.646 3.307
0.661 2.646 3.329
0.671 2.646 3.353
0.681 2.646 3.377
0.691 2.646 3.413
0.701 2.646 3.424
0.711 2.646 3.442
0.721 2.646 3.494
0.731 2.646 3.491
0.741 2.646 3.529
0.751 2.646 3.543
0.761 2.646 3.568
0.771 2.646 3.591
0.781 2.646 3.624
0.791 2.646 3.632
0.801 2.646 3.670
0.811 2.646 3.699
0.821 2.646 3.714
0.831 2.646 3.735
0.841 2.646 3.770
0.851 2.646 3.799
0.861 2.646 3.833
0.870 2.646 3.853
0.880 2.646 3.897
0.890 2.646 3.924
0.900 2.646 3.958
0.910 2.646 3.997
0.920 2.646 4.042
0.930 2.646 4.093
0.940 2.646 4.142
0.950 2.646 4.205
0.960 2.646 4.274
0.970 2.646 4.363
0.980 2.646 4.480
0.990 2.646 4.747

0.004 2.706 0.000
0.014 2.706 0.000
0.024 2.706 0.000
0.034 2.706 0.000
0.044 2.706 0.000
0.054 2.706 0.000
0.064 2.706 0.000
0.074 2.706 0.000
0.084 2.706 0.000
0.093 2.706 0.000
0.103 2.706 0.000
0.113 2.706 0.000
0.123 2.706 0.000
0.133 2.706 0.000
0.143 2.706 0.000
0.153 2.706 0.000
0.163 2.706 0.000
0.173 2.706 0.000
0.183 2.706 0.000
0.193 2.706 0.000
0.203 2.706 0.000
0.213 2.706 0.000
0.223 2.706 0.000
0.233 2.706 0.000
0.243 2.706 0.000
0.253 2.706 0.000
0.263 2.706 0.000
0.273 2.706 0.000
0.283 2.706 0.000
0.293 2.706 0.000
0.303 2.706 0.000
0.313 2.706 0.000
0.323 2.706 0.000
0.333 2.706 0.000
0.343 2.706 0.000
0.352 2.706 0.000
0.362 2.706 0.000
0.372 2.706 0.000
0.382 2.706 0.000
0.392 2.706 0.000
0.402 2.706 0.000
0.412 2.706 0.000
0.422 2.706 0.000
0.432 2.706 0.000
0.442 2.706 0.000
0.452 2.706 1.176
0.462 2.706 1.959
0.472 2.706 2.250
0.482 2.706 2.428
0.492 2.706 2.558
0.502 2.706 2.636
0.512 2.706 2.710
0.522 2.706 2.795
0.532 2.706 2.833
0.542 2.706 2.897
0.552 2.706 2.932
0.562 2.706 2.988
0.572 2.706 3.048
0.582 2.706 3.053
0.592 2.706 3.111
0.602 2.706 3.120
0.611 2.706 3.166
0.621 2.706 3.191
0.631 2.706 3.207
0.641 2.706 3.246
0.651 2.706 3.280
0.661 2.706 3.305
0.671 2.706 3.326
0.681 2.706 3.359
0.691 2.706 3.374
0.701 2.706 3.398
0.711 2.706 3.426
0.721 2.706 3.457
0.731 2.706 3.468
0.741 2.706 3.509
0.751 2.706 3.515
0.761 2.706 3.537
0.771 2.706 3.563
0.781 2.706 3.600
0.791 2.706 3.626
0.801 2.706 3.624
0.811 2.706 3.673
0.821 2.706 3.692
0.831 2.706 3.720
0.841 2.706 3.747
0.851 2.706 3.790
0.861 2.706 3.811
0.870 2.706 3.827
0.880 2.706 3.865
0.890 2.706 3.903
0.900 2.706 3.936
0.910 2.706 3.983
0.920 2.706 4.018
0.930 2.706 4.061
0.940 2.706 4.108
0.950 2.706 4.178
0.960 2.706 4.241
0.970 2.706 4.327
0.980 2.706 4.442
0.990 2.706 4.706

0.004 2.766 0.000
0.014 2.766 0.000
0.024 2.766 0.000
0.034 2.766 0.000
0.044 2.766 0.000
0.054 2.766 0.000
0.064 2.766 0.000
0.074 2.766 0.000
0.084 2.766 0.000
0.093 2.766 0.000
0.103 2.766 0.000
0.113 2.766 0.000
0.123 2.766 0.000
0.133 2.766 0.000
0.143 2.766 0.000
0.153 2.766 0.000
0.163 2.766 0.000
0.173 2.766 0.000
0.183 2.766 0.000
0.193 2.766 0.000
0.203 2.766 0.000
0.213 2.766 0.000
0.223 2.766 0.000
0.233 2.766 0.000
0.243 2.766 0.000
0.253 2.766 0.000
0.263 2.766 0.000
0.273 2.766 0.000
0.283 2.766 0.000
0.293 2.766 0.000
0.303 2.766 0.000
0.313 2.766 0.000
0.323 2.766 0.000
0.333 2.766 0.000
0.343 2.766 0.000
0.352 2.766 0.000
0.362 2.766 0.000
0.372 2.766 0.000
0.382 2.766 0.000
0.392 2.766 0.000
0.402 2.766 0.000
0.412 2.766 0.000
0.422 2.766 0.000
0.432 2.766 0.000
0.442 2.766 0.000
0.452 2.766 0.000
0.462 2.766 1.204
0.472 2.766 2.009
0.482 2.766 2.253
0.492 2.766 2.435
0.502 2.766 2.573
0.512 2.766 2.657
0.522 2.766 2.703
0.532 2.766 2.775
0.542 2.766 2.874
0.552 2.766 2.898
0.562 2.766 2.937
0.572 2.766 2.989
0.582 2.766 3.033
0.592 2.766 3.064
0.602 2.766 3.095
0.611 2.766 3.116
0.621 2.766 3.159
0.631 2.766 3.187
0.641 2.766 3.231
0.651 2.766 3.248
0.661 2.766 3.275
0.671 2.766 3.303
0.681 2.766 3.317
0.691 2.766 3.357
0.701 2.766 3.390
0.711 2.766 3.389
0.721 2.766 3.420
0.731 2.766 3.451
0.741 2.766 3.470
0.751 2.766 3.495
0.761 2.766 3.525
0.771 2.766 3.552
0.781 2.766 3.578
0.791 2.766 3.594
0.801 2.766 3.626
0.811 2.766 3.640
0.821 2.766 3.676
0.831 2.766 3.691
0.841 2.766 3.717
0.851 2.766 3.753
0.861 2.766 3.784
0.870 2.766 3.822
0.880 2.766 3.848
0.890 2.766 3.888
0.900 2.766 3.919
0.910 2.766 3.949
0.920 2.766 3.990
0.930 2.766 4.039
0.940 2.766 4.091
0.950 2.766 4.143
0.960 2.766 4.212
0.970 2.766 4.295
0.980 2.766 4.407
0.990 2.766 4.665

0.004 2.825 0.000
0.014 2.825 0.000
0.024 2.825 0.000
0.034 2.825 0.000
0.044 2.825 0.000
0.054 2.825 0.000
0.064 2.825 0.000
0.074 2.825 0.000
0.084 2.825 0.000
0.093 2.825 0.000
0.103 2.825 0.000
0.113 2.825 0.000
0.123 2.825 0.000
0.133 2.825 0.000
0.143 2.825 0.000
0.153 2.825 0.000
0.163 2.825 0.000
0.173 2.825 0.000
0.183 2.825 0.000
0.193 2.825 0.000
0.203 2.825 0.000
0.213 2.825 0.000
0.223 2.825 0.000
0.233 2.825 0.000
0.243 2.825 0.000
0.253 2.825 0.000
0.263 2.825 0.000
0.273 2.825 0.000
0.283 2.825 0.000
0.293 2.825 0.000
0.303 2.825 0.000
0.313 2.825 0.000
0.323 2.825 0.000
0.333 2.825 0.000
0.343 2.825 0.000
0.352 2.825 0.000
0.362 2.825 0.000
0.372 2.825 0.000
0.382 2.825 0.000
0.392 2.825 0.000
0.402 2.825 0.000
0.412 2.825 0.000
0.422 2.825 0.000
0.432 2.825 0.000
0.442 2.825 0.000
0.452 2.825 0.000
0.462 2.825 0.000
0.472 2.825 1.279
0.482 2.825 1.973
0.492 2.825 2.223
0.502 2.825 2.458
0.512 2.825 2.537
0.522 2.825 2.615
0.532 2.825 2.726
0.542 2.825 2.776
0.552 2.825 2.841
0.562 2.825 2.877
0.572 2.825 2.937
0.582 2.825 2.992
0.592 2.825 3.037
0.602 2.825 3.066
0.611 2.825 3.098
0.621 2.825 3.137
0.631 2.825 3.169
0.641 2.825 3.191
0.651 2.825 3.223
0.661 2.825 3.238
0.671 2.825 3.283
0.681 2.825 3.310
0.691 2.825 3.324
0.701 2.825 3.349
0.711 2.825 3.373
0.721 2.825 3.402
0.731 2.825 3.419
0.741 2.825 3.456
0.751 2.825 3.470
0.761 2.825 3.499
0.771 2.825 3.532
0.781 2.825 3.550
0.791 2.825 3.572
0.801 2.825 3.603
0.811 2.825 3.631
0.821 2.825 3.657
0.831 2.825 3.680
0.841 2.825 3.703
0.851 2.825 3.725
0.861 2.825 3.754
0.870 2.825 3.781
0.880 2.825 3.817
0.890 2.825 3.850
0.900 2.825 3.889
0.910 2.825 3.933
0.920 2.825 3.966
0.930 2.825 4.018
0.940 2.825 4.068
0.950 2.825 4.119
0.960 2.825 4.193
0.970 2.825 4.271
0.980 2.825 4.373
0.990 2.825 4.629

0.004 2.885 0.000
0.014 2.885 0.000
0.024 2.885 0.000
0.034 2.885 0.000
0.044 2.885 0.000
0.054 2.885 0.000
0.064 2.885 0.000
0.074 2.885 0.000
0.084 2.885 0.000
0.093 2.885 0.000
0.103 2.885 0.000
0.113 2.885 0.000
0.123 2.885 0.000
0.133 2.885 0.000
0.143 2.885 0.000
0.153 2.885 0.000
0.163 2.885 0.000
0.173 2.885 0.000
0.183 2.885 0.000
0.193 2.885 0.000
0.203 2.885 0.000
0.213 2.885 0.000
0.223 2.885 0.000
0.233 2.885 0.000
0.243 2.885 0.000
0.253 2.885 0.000
0.263 2.885 0.000
0.273 2.885 0.000
0.283 2.885 0.000
0.293 2.885 0.000
0.303 2.885 0.000
0.313 2.885 0.000
0.323 2.885 0.000
0.333 2.885 0.000
0.343 2.885 0.000
0.352 2.885 0.000
0.362 2.885 0.000
0.372 2.885 0.000
0.382 2.885 0.000
0.392 2.885 0.000
0.402 2.885 0.000
0.412 2.885 0.000
0.422 2.885 0.000
0.432 2.885 0.000
0.442 2.885 0.000
0.452 2.885 0.000
0.462 2.885 0.000
0.472 2.885 0.000
0.482 2.885 1.176
0.492 2.885 1.940
0.502 2.885 2.270
0.512 2.885 2.417
0.522 2.885 2.553
0.532 2.885 2.605
0.542 2.885 2.718
0.552 2.885 2.768
0.562 2.885 2.851
0.572 2.885 2.866
0.582 2.885 2.923
0.592 2.885 2.979
0.602 2.885 3.008
0.611 2.885 3.060
0.621 2.885 3.094
0.631 2.885 3.114
0.641 2.885 3.169
0.651 2.885 3.199
0.661 2.885 3.207
0.671 2.885 3.256
0.681 2.885 3.261
0.691 2.885 3.294
0.701 2.885 3.334
0.711 2.885 3.350
0.721 2.885 3.389
0.731 2.885 3.394
0.741 2.885 3.425
0.751 2.885 3.440
0.761 2.885 3.472
0.771 2.885 3.508
0.781 2.885 3.528
0.791 2.885 3.560
0.801 2.885 3.572
0.811 2.885 3.591
0.821 2.885 3.632
0.831 2.885 3.650
0.841 2.885 3.679
0.851 2.885 3.719
0.861 2.885 3.733
0.870 2.885 3.771
0.880 2.885 3.795
0.890 2.885 3.843
0.900 2.885 3.867
0.910 2.885 3.902
0.920 2.885 3.952
0.930 2.885 3.993
0.940 2.885 4.039
0.950 2.885 4.090
0.960 2.885 4.160
0.970 2.885 4.240
0.980 2.885 4.345
0.990 2.885 4.594

0.004 2.945 0.000
0.014 2.945 0.000
0.024 2.945 0.000
0.034 2.945 0.000
0.044 2.945 0.000
0.054 2.945 0.000
0.064 2.945 0.000
0.074 2.945 0.000
0.084 2.945 0.000
0.093 2.945 0.000
0.103 2.945 0.000
0.113 2.945 0.000
0.123 2.945 0.000
0.133 2.945 0.000
0.143 2.945 0.000
0.153 2.945 0.000
0.163 2.945 0.000
0.173 2.945 0.000
0.183 2.945 0.000
0.193 2.945 0.000
0.203 2.945 0.000
0.213 2.945 0.000
0.223 2.945 0.000
0.233 2.945 0.000
0.243 2.945 0.000
0.253 2.945 0.000
0.263 2.945 0.000
0.273 2.945 0.000
0.283 2.945 0.000
0.293 2.945 0.000
0.303 2.945 0.000
0.313 2.945 0.000
0.323 2.945 0.000
0.333 2.945 0.000
0.343 2.945 0.000
0.352 2.945 0.000
0.362 2.945 0.000
0.372 2.945 0.000
0.382 2.945 0.000
0.392 2.945 0.000
0.402 2.945 0.000
0.412 2.945 0.000
0.422 2.945 0.000
0.432 2.945 0.000
0.442 2.945 0.000
0.452 2.945 0.000
0.462 2.945 0.000
0.472 2.945 0.000
0.482 2.945 0.000
0.492 2.945 1.204
0.502 2.945 2.072
0.512 2.945 2.281
0.522 2.945 2.407
0.532 2.945 2.547
0.542 2.945 2.633
0.552 2.945 2.721
0.562 2.945 2.796
0.572 2.945 2.827
0.582 2.945 2.885
0.592 2.945 2.945
0.602 2.945 2.986
0.611 2.945 3.019
0.621 2.945 3.086
0.631 2.945 3.093
0.641 2.945 3.144
0.651 2.945 3.161
0.661 2.945 3.179
0.671 2.945 3.235
0.681 2.945 3.241
0.691 2.945 3.268
0.701 2.945 3.285
0.711 2.945 3.337
0.721 2.945 3.352
0.731 2.945 3.377
0.741 2.945 3.408
0.751 2.945 3.439
0.761 2.945 3.449
0.771 2.945 3.491
0.781 2.945 3.507
0.791 2.945 3.534
0.801 2.945 3.555
0.811 2.945 3.574
0.821 2.945 3.608
0.831 2.945 3.622
0.841 2.945 3.675
0.851 2.945 3.689
0.861 2.945 3.727
0.870 2.945 3.740
0.880 2.945 3.789
0.890 2.945 3.818
0.900 2.945 3.843
0.910 2.945 3.878
0.920 2.945 3.921
0.930 2.945 3.969
0.940 2.945 4.018
0.950 2.945 4.067
0.960 2.945 4.127
0.970 2.945 4.205
0.980 2.945 4.315
0.990 2.945 4.566

0.004 3.005 0.000
0.014 3.005 0.000
0.024 3.005 0.000
0.034 3.005 0.000
0.044 3.005 0.000
0.054 3.005 0.000
0.064 3.005 0.000
0.074 3.005 0.000
0.084 3.005 0.000
0.093 3.005 0.000
0.103 3.005 0.000
0.113 3.005 0.000
0.123 3.005 0.000
0.133 3.005 0.000
0.143 3.005 0.000
0.153 3.005 0.000
0.163 3.005 0.000
0.173 3.005 0.000
0.183 3.005 0.000
0.193 3.005 0.000
0.203 3.005 0.000
0.213 3.005 0.000
0.223 3.005 0.000
0.233 3.005 0.000
0.243 3.005 0.000
0.253 3.005 0.000
0.263 3.005 0.000
0.273 3.005 0.000
0.283 3.005 0.000
0.293 3.005 0.000
0.303 3.005 0.000
0.313 3.005 0.000
0.323 3.005 0.000
0.333 3.005 0.000
0.343 3.005 0.000
0.352 3.005 0.000
0.362 3.005 0.000
0.372 3.005 0.000
0.382 3.005 0.000
0.392 3.005 0.000
0.402 3.005 0.000
0.412 3.005 0.000
0.422 3.005 0.000
0.432 3.005 0.000
0.442 3.005 0.000
0.452 3.005 0.000
0.462 3.005 0.000
0.472 3.005 0.000
0.482 3.005 0.000
0.492 3.005 0.000
0.502 3.005 1.279
0.512 3.005 1.964
0.522 3.005 2.260
0.532 3.005 2.447
0.542 3.005 2.576
0.552 3.005 2.671
0.562 3.005 2.716
0.572 3.005 2.765
0.582 3.005 2.814
0.592 3.005 2.870
0.602 3.005 2.953
0.611 3.005 2.994
0.621 3.005 3.027
0.631 3.005 3.065
0.641 3.005 3.103
0.651 3.005 3.135
0.661 3.005 3.176
0.671 3.005 3.176
0.681 3.005 3.206
0.691 3.005 3.248
0.701 3.005 3.262
0.711 3.005 3.296
0.721 3.005 3.329
0.731 3.005 3.341
0.741 3.005 3.369
0.751 3.005 3.388
0.761 3.005 3.430
0.771 3.005 3.456
0.781 3.005 3.468
0.791 3.005 3.503
0.801 3.005 3.525
0.811 3.005 3.569
0.821 3.005 3.584
0.831 3.005 3.608
0.841 3.005 3.652
0.851 3.005 3.669
0.861 3.005 3.697
0.870 3.005 3.737
0.880 3.005 3.758
0.890 3.005 3.793
0.900 3.005 3.821
0.910 3.005 3.864
0.920 3.005 3.903
0.930 3.005 3.944
0.940 3.005 3.983
0.950 3.005 4.051
0.960 3.005 4.102
0.970 3.005 4.183
0.980 3.005 4.285
0.990 3.005 4.532

0.004 3.065 0.000
0.014 3.065 0.000
0.024 3.065 0.000
0.034 3.065 0.000
0.044 3.065 0.000
0.054 3.065 0.000
0.064 3.065 0.000
0.074 3.065 0.000
0.084 3.065 0.000
0.093 3.065 0.000
0.103 3.065 0.000
0.113 3.065 0.000
0.123 3.065 0.000
0.133 3.065 0.000
0.143 3.065 0.000
0.153 3.065 0.000
0.163 3.065 0.000
0.173 3.065 0.000
0.183 3.065 0.000
0.193 3.065 0.000
0.203 3.065 0.000
0.213 3.065 0.000
0.223 3.065 0.000
0.233 3.065 0.000
0.243 3.065 0.000
0.253 3.065 0.000
0.263 3.065 0.000
0.273 3.065 0.000
0.283 3.065 0.000
0.293 3.065 0.000
0.303 3.065 0.000
0.313 3.065 0.000
0.323 3.065 0.000
0.333 3.065 0.000
0.343 3.065 0.000
0.352 3.065 0.000
0.362 3.065 0.000
0.372 3.065 0.000
0.382 3.065 0.000
0.392 3.065 0.000
0.402 3.065 0.000
0.412 3.065 0.000
0.422 3.065 0.000
0.432 3.065 0.000
0.442 3.065 0.000
0.452 3.065 0.000
0.462 3.065 0.000
0.472 3.065 0.000
0.482 3.065 0.000
0.492 3.065 0.000
0.502 3.065 0.000
0.512 3.065 1.176
0.522 3.065 1.973
0.532 3.065 2.258
0.542 3.065 2.367
0.552 3.065 2.543
0.562 3.065 2.599
0.572 3.065 2.717
0.582 3.065 2.769
0.592 3.065 2.825
0.602 3.065 2.881
0.611 3.065 2.921
0.621 3.065 2.968
0.631 3.065 3.035
0.641 3.065 3.051
0.651 3.065 3.089
0.661 3.065 3.141
0.671 3.065 3.153
0.681 3.065 3.202
0.691 3.065 3.221
0.701 3.065 3.240
0.711 3.065 3.271
0.721 3.065 3.317
0.731 3.065 3.322
0.741 3.065 3.357
0.751 3.065 3.378
0.761 3.065 3.409
0.771 3.065 3.445
0.781 3.065 3.456
0.791 3.065 3.496
0.801 3.065 3.513
0.811 3.065 3.537
0.821 3.065 3.560
0.831 3.065 3.588
0.841 3.065 3.620
0.851 3.065 3.653
0.861 3.065 3.679
0.870 3.065 3.712
0.880 3.065 3.737
0.890 3.065 3.768
0.900 3.065 3.804
0.910 3.065 3.838
0.920 3.065 3.875
0.930 3.065 3.919
0.940 3.065 3.958
0.950 3.065 4.024
0.960 3.065 4.081
0.970 3.065 4.154
0.980 3.065 4.263
0.990 3.065 4.507

0.004 3.125 0.000
0.014 3.125 0.000
0.024 3.125 0.000
0.034 3.125 0.000
0.044 3.125 0.000
0.054 3.125 0.000
0.064 3.125 0.000
0.074 3.125 0.000
0.084 3.125 0.000
0.093 3.125 0.000
0.103 3.125 0.000
0.113 3.125 0.000
0.123 3.125 0.000
0.133 3.125 0.000
0.143 3.125 0.000
0.153 3.125 0.000
0.163 3.125 0.000
0.173 3.125 0.000
0.183 3.125 0.000
0.193 3.125 0.000
0.203 3.125 0.000
0.213 3.125 0.000
0.223 3.125 0.000
0.233 3.125 0.000
0.243 3.125 0.000
0.253 3.125 0.000
0.263 3.125 0.000
0.273 3.125 0.000
0.283 3.125 0.000
0.293 3.125 0.000
0.303 3.125 0.000
0.313 3.125 0.000
0.323 3.125 0.000
0.333 3.125 0.000
0.343 3.125 0.000
0.352 3.125 0.000
0.362 3.125 0.000
0.372 3.125 0.000
0.382 3.125 0.000
0.392 3.125 0.000
0.402 3.125 0.000
0.412 3.125 0.000
0.422 3.125 0.000
0.432 3.125 0.000
0.442 3.125 0.000
0.452 3.125 0.000
0.462 3.125 0.000
0.472 3.125 0.000
0.482 3.125 0.000
0.492 3.125 0.000
0.502 3.125 0.000
0.512 3.125 0.000
0.522 3.125 1.255
0.532 3.125 1.964
0.542 3.125 2.243
0.552 3.125 2.433
0.562 3.125 2.529
0.572 3.125 2.615
0.582 3.125 2.689
0.592 3.125 2.825
0.602 3.125 2.853
0.611 3.125 2.906
0.621 3.125 2.941
0.631 3.125 2.991
0.641 3.125 3.024
0.651 3.125 3.074
0.661 3.125 3.098
0.671 3.125 3.135
0.681 3.125 3.166
0.691 3.125 3.178
0.701 3.125 3.219
0.711 3.125 3.272
0.721 3.125 3.283
0.731 3.125 3.285
0.741 3.125 3.335
0.751 3.125 3.371
0.761 3.125 3.380
0.771 3.125 3.409
0.781 3.125 3.427
0.791 3.125 3.465
0.801 3.125 3.508
0.811 3.125 3.524
0.821 3.125 3.525
0.831 3.125 3.559
0.841 3.125 3.603
0.851 3.125 3.634
0.861 3.125 3.662
0.870 3.125 3.688
0.880 3.125 3.721
0.890 3.125 3.756
0.900 3.125 3.773
0.910 3.125 3.817
0.920 3.125 3.855
0.930 3.125 3.904
0.940 3.125 3.940
0.950 3.125 4.001
0.960 3.125 4.052
0.970 3.125 4.133
0.980 3.125 4.237
0.990 3.125 4.477

0.004 3.185 0.000
0.014 3.185 0.000
0.024 3.185 0.000
0.034 3.185 0.000
0.044 3.185 0.000
0.054 3.185 0.000
0.064 3.185 0.000
0.074 3.185 0.000
0.084 3.185 0.000
0.093 3.185 0.000
0.103 3.185 0.000
0.113 3.185 0.000
0.123 3.185 0.000
0.133 3.185 0.000
0.143 3.185 0.000
0.153 3.185 0.000
0.163 3.185 0.000
0.173 3.185 0.000
0.183 3.185 0.000
0.193 3.185 0.000
0.203 3.185 0.000
0.213 3.185 0.000
0.223 3.185 0.000
0.233 3.185 0.000
0.243 3.185 0.000
0.253 3.185 0.000
0.263 3.185 0.000
0.273 3.185 0.000
0.283 3.185 0.000
0.293 3.185 0.000
0.303 3.185 0.000
0.313 3.185 0.000
0.323 3.185 0.000
0.333 3.185 0.000
0.343 3.185 0.000
0.352 3.185 0.000
0.362 3.185 0.000
0.372 3.185 0.000
0.382 3.185 0.000
0.392 3.185 0.000
0.402 3.185 0.000
0.412 3.185 0.000
0.422 3.185 0.000
0.432 3.185 0.000
0.442 3.185 0.000
0.452 3.185 0.000
0.462 3.185 0.000
0.472 3.185 0.000
0.482 3.185 0.000
0.492 3.185 0.000
0.502 3.185 0.000
0.512 3.185 0.000
0.522 3.185 0.000
0.532 3.185 1.255
0.542 3.185 1.973
0.552 3.185 2.274
0.562 3.185 2.413
0.572 3.185 2.540
0.582 3.185 2.640
0.592 3.185 2.693
0.602 3.185 2.786
0.611 3.185 2.822
0.621 3.185 2.910
0.631 3.185 2.916
0.641 3.185 2.998
0.651 3.185 3.020
0.661 3.185 3.056
0.671 3.185 3.098
0.681 3.185 3.138
0.691 3.185 3.165
0.701 3.185 3.196
0.711 3.185 3.212
0.721 3.185 3.219
0.731 3.185 3.272
0.741 3.185 3.306
0.751 3.185 3.317
0.761 3.185 3.354
0.771 3.185 3.380
0.781 3.185 3.422
0.791 3.185 3.440
0.801 3.185 3.474
0.811 3.185 3.481
0.821 3.185 3.515
0.831 3.185 3.556
0.841 3.185 3.579
0.851 3.185 3.610
0.861 3.185 3.638
0.870 3.185 3.662
0.880 3.185 3.697
0.890 3.185 3.718
0.900 3.185 3.766
0.910 3.185 3.789
0.920 3.185 3.836
0.930 3.185 3.870
0.940 3.185 3.930
0.950 3.185 3.972
0.960 3.185 4.034
0.970 3.185 4.116
0.980 3.185 4.207
0.990 3.185 4.455

0.004 3.245 0.000
0.014 3.245 0.000
0.024 3.245 0.000
0.034 3.245 0.000
0.044 3.245 0.000
0.054 3.245 0.000
0.064 3.245 0.000
0.074 3.245 0.000
0.084 3.245 0.000
0.093 3.245 0.000
0.103 3.245 0.000
0.113 3.245 0.000
0.123 3.245 0.000
0.133 3.245 0.000
0.143 3.245 0.000
0.153 3.245 0.000
0.163 3.245 0.000
0.173 3.245 0.000
0.183 3.245 0.000
0.193 3.245 0.000
0.203 3.245 0.000
0.213 3.245 0.000
0.223 3.245 0.000
0.233 3.245 0.000
0.243 3.245 0.000
0.253 3.245 0.000
0.263 3.245 0.000
0.273 3.245 0.000
0.283 3.245 0.000
0.293 3.245 0.000
0.303 3.245 0.000
0.313 3.245 0.000
0.323 3.245 0.000
0.333 3.245 0.000
0.343 3.245 0.000
0.352 3.245 0.000
0.362 3.245 0.000
0.372 3.245 0.000
0.382 3.245 0.000
0.392 3.245 0.000
0.402 3.245 0.000
0.412 3.245 0.000
0.422 3.245 0.000
0.432 3.245 0.000
0.442 3.245 0.000
0.452 3.245 0.000
0.462 3.245 0.000
0.472 3.245 0.000
0.482 3.245 0.000
0.492 3.245 0.000
0.502 3.245 0.000
0.512 3.245 0.000
0.522 3.245 0.000
0.532 3.245 0.000
0.542 3.245 1.342
0.552 3.245 1.914
0.562 3.245 2.215
0.572 3.245 2.405
0.582 3.245 2.531
0.592 3.245 2.629
0.602 3.245 2.714
0.611 3.245 2.788
0.621 3.245 2.833
0.631 3.245 2.901
0.641 3.245 2.924
0.651 3.245 2.979
0.661 3.245 3.039
0.671 3.245 3.067
0.681 3.245 3.105
0.691 3.245 3.131
0.701 3.245 3.151
0.711 3.245 3.197
0.721 3.245 3.230
0.731 3.245 3.248
0.741 3.245 3.309
0.751 3.245 3.306
0.761 3.245 3.348
0.771 3.245 3.365
0.781 3.245 3.406
0.791 3.245 3.403
0.801 3.245 3.445
0.811 3.245 3.471
0.821 3.245 3.497
0.831 3.245 3.519
0.841 3.245 3.549
0.851 3.245 3.580
0.861 3.245 3.608
0.870 3.245 3.636
0.880 3.245 3.678
0.890 3.245 3.706
0.900 3.245 3.740
0.910 3.245 3.766
0.920 3.245 3.806
0.930 3.245 3.859
0.940 3.245 3.897
0.950 3.245 3.954
0.960 3.245 4.008
0.970 3.245 4.088
0.980 3.245 4.189
0.990 3.245 4.430

0.004 3.305 0.000
0.014 3.305 0.000
0.024 3.305 0.000
0.034 3.305 0.000
0.044 3.305 0.000
0.054 3.305 0.000
0.064 3.305 0.000
0.074 3.305 0.000
0.084 3.305 0.000
0.093 3.305 0.000
0.103 3.305 0.000
0.113 3.305 0.000
0.123 3.305 0.000
0.133 3.305 0.000
0.143 3.305 0.000
0.153 3.305 0.000
0.163 3.305 0.000
0.173 3.305 0.000
0.183 3.305 0.000
0.193 3.305 0.000
0.203 3.305 0.000
0.213 3.305 0.000
0.223 3.305 0.000
0.233 3.305 0.000
0.243 3.305 0.000
0.253 3.305 0.000
0.263 3.305 0.000
0.273 3.305 0.000
0.283 3.305 0.000
0.293 3.305 0.000
0.303 3.305 0.000
0.313 3.305 0.000
0.323 3.305 0.000
0.333 3.305 0.000
0.343 3.305 0.000
0.352 3.305 0.000
0.362 3.305 0.000
0.372 3.305 0.000
0.382 3.305 0.000
0.392 3.305 0.000
0.402 3.305 0.000
0.412 3.305 0.000
0.422 3.305 0.000
0.432 3.305 0.000
0.442 3.305 0.000
0.452 3.305 0.000
0.462 3.305 0.000
0.472 3.305 0.000
0.482 3.305 0.000
0.492 3.305 0.000
0.502 3.305 0.000
0.512 3.305 0.000
0.522 3.305 0.000
0.532 3.305 0.000
0.542 3.305 0.000
0.552 3.305 1.146
0.562 3.305 2.000
0.572 3.305 2.274
0.582 3.305 2.444
0.592 3.305 2.513
0.602 3.305 2.622
0.611 3.305 2.693
0.621 3.305 2.758
0.631 3.305 2.823
0.641 3.305 2.856
0.651 3.305 2.935
0.661 3.305 2.965
0.671 3.305 3.005
0.681 3.305 3.071
0.691 3.305 3.090
0.701 3.305 3.133
0.711 3.305 3.187
0.721 3.305 3.213
0.731 3.305 3.237
0.741 3.305 3.255
0.751 3.305 3.309
0.761 3.305 3.304
0.771 3.305 3.332
0.781 3.305 3.350
0.791 3.305 3.393
0.801 3.305 3.441
0.811 3.305 3.452
0.821 3.305 3.495
0.831 3.305 3.493
0.841 3.305 3.540
0.851 3.305 3.572
0.861 3.305 3.596
0.870 3.305 3.629
0.880 3.305 3.664
0.890 3.305 3.679
0.900 3.305 3.714
0.910 3.305 3.748
0.920 3.305 3.798
0.930 3.305 3.827
0.940 3.305 3.880
0.950 3.305 3.932
0.960 3.305 3.988
0.970 3.305 4.064
0.980 3.305 4.168
0.990 3.305 4.412

0.004 3.365 0.000
0.014 3.365 0.000
0.024 3.365 0.000
0.034 3.365 0.000
0.044 3.365 0.000
0.054 3.365 0.000
0.064 3.365 0.000
0.074 3.365 0.000
0.084 3.365 0.000
0.093 3.365 0.000
0.103 3.365 0.000
0.113 3.365 0.000
0.123 3.365 0.000
0.133 3.365 0.000
0.143 3.365 0.000
0.153 3.365 0.000
0.163 3.365 0.000
0.173 3.365 0.000
0.183 3.365 0.000
0.193 3.365 0.000
0.203 3.365 0.000
0.213 3.365 0.000
0.223 3.365 0.000
0.233 3.365 0.000
0.243 3.365 0.000
0.253 3.365 0.000
0.263 3.365 0.000
0.273 3.365 0.000
0.283 3.365 0.000
0.293 3.365 0.000
0.303 3.365 0.000
0.313 3.365 0.000
0.323 3.365 0.000
0.333 3.365 0.000
0.343 3.365 0.000
0.352 3.365 0.000
0.362 3.365 0.000
0.372 3.365 0.000
0.382 3.365 0.000
0.392 3.365 0.000
0.402 3.365 0.000
0.412 3.365 0.000
0.422 3.365 0.000
0.432 3.365 0.000
0.442 3.365 0.000
0.452 3.365 0.000
0.462 3.365 0.000
0.472 3.365 0.000
0.482 3.365 0.000
0.492 3.365 0.000
0.502 3.365 0.000
0.512 3.365 0.000
0.522 3.365 0.000
0.532 3.365 0.000
0.542 3.365 0.000
0.552 3.365 0.000
0.562 3.365 1.230
0.572 3.365 1.968
0.582 3.365 2.230
0.592 3.365 2.447
0.602 3.365 2.540
0.611 3.365 2.609
0.621 3.365 2.695
0.631 3.365 2.775
0.641 3.365 2.855
0.651 3.365 2.879
0.661 3.365 2.954
0.671 3.365 2.975
0.681 3.365 3.017
0.691 3.365 3.052
0.701 3.365 3.094
0.711 3.365 3.111
0.721 3.365 3.157
0.731 3.365 3.197
0.741 3.365 3.236
0.751 3.365 3.258
0.761 3.365 3.284
0.771 3.365 3.293
0.781 3.365 3.344
0.791 3.365 3.355
0.801 3.365 3.395
0.811 3.365 3.426
0.821 3.365 3.452
0.831 3.365 3.468
0.841 3.365 3.507
0.851 3.365 3.528
0.861 3.365 3.575
0.870 3.365 3.587
0.880 3.365 3.634
0.890 3.365 3.654
0.900 3.365 3.690
0.910 3.365 3.747
0.920 3.365 3.761
0.930 3.365 3.813
0.940 3.365 3.855
0.950 3.365 3.913
0.960 3.365 3.963
0.970 3.365 4.040
0.980 3.365 4.139
0.990 3.365 4.384

0.004 3.424 0.000
0.014 3.424 0.000
0.024 3.424 0.000
0.034 3.424 0.000
0.044 3.424 0.000
0.054 3.424 0.000
0.064 3.424 0.000
0.074 3.424 0.000
0.084 3.424 0.000
0.093 3.424 0.000
0.103 3.424 0.000
0.113 3.424 0.000
0.123 3.424 0.000
0.133 3.424 0.000
0.143 3.424 0.000
0.153 3.424 0.000
0.163 3.424 0.000
0.173 3.424 0.000
0.183 3.424 0.000
0.193 3.424 0.000
0.203 3.424 0.000
0.213 3.424 0.000
0.223 3.424 0.000
0.233 3.424 0.000
0.243 3.424 0.000
0.253 3.424 0.000
0.263 3.424 0.000
0.273 3.424 0.000
0.283 3.424 0.000
0.293 3.424 0.000
0.303 3.424 0.000
0.313 3.424 0.000
0.323 3.424 0.000
0.333 3.424 0.000
0.343 3.424 0.000
0.352 3.424 0.000
0.362 3.424 0.000
0.372 3.424 0.000
0.382 3.424 0.000
0.392 3.424 0.000
0.402 3.424 0.000
0.412 3.424 0.000
0.422 3.424 0.000
0.432 3.424 0.000
0.442 3.424 0.000
0.452 3.424 0.000
0.462 3.424 0.000
0.472 3.424 0.000
0.482 3.424 0.000
0.492 3.424 0.000
0.502 3.424 0.000
0.512 3.424 0.000
0.522 3.424 0.000
0.532 3.424 0.000
0.542 3.424 0.000
0.552 3.424 0.000
0.562 3.424 0.000
0.572 3.424 1.255
0.582 3.424 2.017
0.592 3.424 2.272
0.602 3.424 2.408
0.611 3.424 2.554
0.621 3.424 2.640
0.631 3.424 2.703
0.641 3.424 2.787
0.651 3.424 2.818
0.661 3.424 2.877
0.671 3.424 2.958
0.681 3.424 2.958
0.691 3.424 3.036
0.701 3.424 3.055
0.711 3.424 3.091
0.721 3.424 3.132
0.731 3.424 3.156
0.741 3.424 3.191
0.751 3.424 3.230
0.761 3.424 3.281
0.771 3.424 3.286
0.781 3.424 3.305
0.791 3.424 3.359
0.801 3.424 3.383
0.811 3.424 3.404
0.821 3.424 3.423
0.831 3.424 3.471
0.841 3.424 3.496
0.851 3.424 3.512
0.861 3.424 3.551
0.870 3.424 3.573
0.880 3.424 3.607
0.890 3.424 3.642
0.900 3.424 3.676
0.910 3.424 3.705
0.920 3.424 3.755
0.930 3.424 3.788
0.940 3.424 3.834
0.950 3.424 3.885
0.960 3.424 3.948
0.970 3.424 4.023
0.980 3.424 4.115
0.990 3.424 4.366

0.004 3.484 0.000
0.014 3.484 0.000
0.024 3.484 0.000
0.034 3.484 0.000
0.044 3.484 0.000
0.054 3.484 0.000
0.064 3.484 0.000
0.074 3.484 0.000
0.084 3.484 0.000
0.093 3.484 0.000
0.103 3.484 0.000
0.113 3.484 0.000
0.123 3.484 0.000
0.133 3.484 0.000
0.143 3.484 0.000
0.153 3.484 0.000
0.163 3.484 0.000
0.173 3.484 0.000
0.183 3.484 0.000
0.193 3.484 0.000
0.203 3.484 0.000
0.213 3.484 0.000
0.223 3.484 0.000
0.233 3.484 0.000
0.243 3.484 0.000
0.253 3.484 0.000
0.263 3.484 0.000
0.273 3.484 0.000
0.283 3.484 0.000
0.293 3.484 0.000
0.303 3.484 0.000
0.313 3.484 0.000
0.323 3.484 0.000
0.333 3.484 0.000
0.343 3.484 0.000
0.352 3.484 0.000
0.362 3.484 0.000
0.372 3.484 0.000
0.382 3.484 0.000
0.392 3.484 0.000
0.402 3.484 0.000
0.412 3.484 0.000
0.422 3.484 0.000
0.432 3.484 0.000
0.442 3.484 0.000
0.452 3.484 0.000
0.462 3.484 0.000
0.472 3.484 0.000
0.482 3.484 0.000
0.492 3.484 0.000
0.502 3.484 0.000
0.512 3.484 0.000
0.522 3.484 0.000
0.532 3.484 0.000
0.542 3.484 0.000
0.552 3.484 0.000
0.562 3.484 0.000
0.572 3.484 0.000
0.582 3.484 1.146
0.592 3.484 1.924
0.602 3.484 2.233
0.611 3.484 2.371
0.621 3.484 2.548
0.631 3.484 2.632
0.641 3.484 2.710
0.651 3.484 2.794
0.661 3.484 2.839
0.671 3.484 2.883
0.681 3.484 2.957
0.691 3.484 2.969
0.701 3.484 3.001
0.711 3.484 3.088
0.721 3.484 3.082
0.731 3.484 3.147
0.741 3.484 3.171
0.751 3.484 3.205
0.761 3.484 3.245
0.771 3.484 3.250
0.781 3.484 3.279
0.791 3.484 3.307
0.801 3.484 3.367
0.811 3.484 3.371
0.821 3.484 3.404
0.831 3.484 3.443
0.841 3.484 3.467
0.851 3.484 3.485
0.861 3.484 3.530
0.870 3.484 3.556
0.880 3.484 3.583
0.890 3.484 3.627
0.900 3.484 3.644
0.910 3.484 3.702
0.920 3.484 3.714
0.930 3.484 3.780
0.940 3.484 3.820
0.950 3.484 3.863
0.960 3.484 3.921
0.970 3.484 4.004
0.980 3.484 4.103
0.990 3.484 4.347

0.004 3.544 0.000
0.014 3.544 0.000
0.024 3.544 0.000
0.034 3.544 0.000
0.044 3.544 0.000
0.054 3.544 0.000
0.064 3.544 0.000
0.074 3.544 0.000
0.084 3.544 0.000
0.093 3.544 0.000
0.103 3.544 0.000
0.113 3.544 0.000
0.123 3.544 0.000
0.133 3.544 0.000
0.143 3.544 0.000
0.153 3.544 0.000
0.163 3.544 0.000
0.173 3.544 0.000
0.183 3.544 0.000
0.193 3.544 0.000
0.203 3.544 0.000
0.213 3.544 0.000
0.223 3.544 0.000
0.233 3.544 0.000
0.243 3.544 0.000
0.253 3.544 0.000
0.263 3.544 0.000
0.273 3.544 0.000
0.283 3.544 0.000
0.293 3.544 0.000
0.303 3.544 0.000
0.313 3.544 0.000
0.323 3.544 0.000
0.333 3.544 0.000
0.343 3.544 0.000
0.352 3.544 0.000
0.362 3.544 0.000
0.372 3.544 0.000
0.382 3.544 0.000
0.392 3.544 0.000
0.402 3.544 0.000
0.412 3.544 0.000
0.422 3.544 0.000
0.432 3.544 0.000
0.442 3.544 0.000
0.452 3.544 0.000
0.462 3.544 0.000
0.472 3.544 0.000
0.482 3.544 0.000
0.492 3.544 0.000
0.502 3.544 0.000
0.512 3.544 0.000
0.522 3.544 0.000
0.532 3.544 0.000
0.542 3.544 0.000
0.552 3.544 0.000
0.562 3.544 0.000
0.572 3.544 0.000
0.582 3.544 0.000
0.592 3.544 1.279
0.602 3.544 1.996
0.611 3.544 2.204
0.621 3.544 2.441
0.631 3.544 2.551
0.641 3.544 2.622
0.651 3.544 2.693
0.661 3.544 2.759
0.671 3.544 2.839
0.681 3.544 2.889
0.691 3.544 2.927
0.701 3.544 2.983
0.711 3.544 3.005
0.721 3.544 3.056
0.731 3.544 3.098
0.741 3.544 3.144
0.751 3.544 3.196
0.761 3.544 3.191
0.771 3.544 3.254
0.781 3.544 3.269
0.791 3.544 3.296
0.801 3.544 3.325
0.811 3.544 3.354
0.821 3.544 3.373
0.831 3.544 3.407
0.841 3.544 3.439
0.851 3.544 3.467
0.861 3.544 3.510
0.870 3.544 3.531
0.880 3.544 3.569
0.890 3.544 3.599
0.900 3.544 3.635
0.910 3.544 3.673
0.920 3.544 3.697
0.930 3.544 3.752
0.940 3.544 3.808
0.950 3.544 3.847
0.960 3.544 3.896
0.970 3.544 3.986
0.980 3.544 4.081
0.990 3.544 4.323

0.004 3.604 0.000
0.014 3.604 0.000
0.024 3.604 0.000
0.034 3.604 0.000
0.044 3.604 0.000
0.054 3.604 0.000
0.064 3.604 0.000
0.074 3.604 0.000
0.084 3.604 0.000
0.093 3.604 0.000
0.103 3.604 0.000
0.113 3.604 0.000
0.123 3.604 0.000
0.133 3.604 0.000
0.143 3.604 0.000
0.153 3.604 0.000
0.163 3.604 0.000
0.173 3.604 0.000
0.183 3.604 0.000
0.193 3.604 0.000
0.203 3.604 0.000
0.213 3.604 0.000
0.223 3.604 0.000
0.233 3.604 0.000
0.243 3.604 0.000
0.253 3.604 0.000
0.263 3.604 0.000
0.273 3.604 0.000
0.283 3.604 0.000
0.293 3.604 0.000
0.303 3.604 0.000
0.313 3.604 0.000
0.323 3.604 0.000
0.333 3.604 0.000
0.343 3.604 0.000
0.352 3.604 0.000
0.362 3.604 0.000
0.372 3.604 0.000
0.382 3.604 0.000
0.392 3.604 0.000
0.402 3.604 0.000
0.412 3.604 0.000
0.422 3.604 0.000
0.432 3.604 0.000
0.442 3.604 0.000
0.452 3.604 0.000
0.462 3.604 0.000
0.472 3.604 0.000
0.482 3.604 0.000
0.492 3.604 0.000
0.502 3.604 0.000
0.512 3.604 0.000
0.522 3.604 0.000
0.532 3.604 0.000
0.542 3.604 0.000
0.552 3.604 0.000
0.562 3.604 0.000
0.572 3.604 0.000
0.582 3.604 0.000
0.592 3.604 0.000
0.602 3.604 1.342
0.611 3.604 1.978
0.621 3.604 2.248
0.631 3.604 2.453
0.641 3.604 2.537
0.651 3.604 2.610
0.661 3.604 2.699
0.671 3.604 2.784
0.681 3.604 2.829
0.691 3.604 2.908
0.701 3.604 2.959
0.711 3.604 2.965
0.721 3.604 3.033
0.731 3.604 3.064
0.741 3.604 3.108
0.751 3.604 3.125
0.761 3.604 3.162
0.771 3.604 3.198
0.781 3.604 3.248
0.791 3.604 3.267
0.801 3.604 3.276
0.811 3.604 3.324
0.821 3.604 3.376
0.831 3.604 3.376
0.841 3.604 3.421
0.851 3.604 3.454
0.861 3.604 3.488
0.870 3.604 3.504
0.880 3.604 3.545
0.890 3.604 3.576
0.900 3.604 3.621
0.910 3.604 3.649
0.920 3.604 3.691
0.930 3.604 3.722
0.940 3.604 3.778
0.950 3.604 3.831
0.960 3.604 3.883
0.970 3.604 3.961
0.980 3.604 4.056
0.990 3.604 4.306

0.004 3.664 0.000
0.014 3.664 0.000
0.024 3.664 0.000
0.034 3.664 0.000
0.044 3.664 0.000
0.054 3.664 0.000
0.064 3.664 0.000
0.074 3.664 0.000
0.084 3.664 0.000
0.093 3.664 0.000
0.103 3.664 0.000
0.113 3.664 0.000
0.123 3.664 0.000
0.133 3.664 0.000
0.143 3.664 0.000
0.153 3.664 0.000
0.163 3.664 0.000
0.173 3.664 0.000
0.183 3.664 0.000
0.193 3.664 0.000
0.203 3.664 0.000
0.213 3.664 0.000
0.223 3.664 0.000
0.233 3.664 0.000
0.243 3.664 0.000
0.253 3.664 0.000
0.263 3.664 0.000
0.273 3.664 0.000
0.283 3.664 0.000
0.293 3.664 0.000
0.303 3.664 0.000
0.313 3.664 0.000
0.323 3.664 0.000
0.333 3.664 0.000
0.343 3.664 0.000
0.352 3.664 0.000
0.362 3.664 0.000
0.372 3.664 0.000
0.382 3.664 0.000
0.392 3.664 0.000
0.402 3.664 0.000
0.412 3.664 0.000
0.422 3.664 0.000
0.432 3.664 0.000
0.442 3.664 0.000
0.452 3.664 0.000
0.462 3.664 0.000
0.472 3.664 0.000
0.482 3.664 0.000
0.492 3.664 0.000
0.502 3.664 0.000
0.512 3.664 0.000
0.522 3.664 0.000
0.532 3.664 0.000
0.542 3.664 0.000
0.552 3.664 0.000
0.562 3.664 0.000
0.572 3.664 0.000
0.582 3.664 0.000
0.592 3.664 0.000
0.602 3.664 0.000
0.611 3.664 1.322
0.621 3.664 1.982
0.631 3.664 2.210
0.641 3.664 2.401
0.651 3.664 2.562
0.661 3.664 2.617
0.671 3.664 2.671
0.681 3.664 2.810
0.691 3.664 2.841
0.701 3.664 2.912
0.711 3.664 2.926
0.721 3.664 2.986
0.731 3.664 3.012
0.741 3.664 3.082
0.751 3.664 3.120
0.761 3.664 3.133
0.771 3.664 3.166
0.781 3.664 3.198
0.791 3.664 3.254
0.801 3.664 3.267
0.811 3.664 3.311
0.821 3.664 3.328
0.831 3.664 3.367
0.841 3.664 3.400
0.851 3.664 3.432
0.861 3.664 3.465
0.870 3.664 3.491
0.880 3.664 3.536
0.890 3.664 3.555
0.900 3.664 3.583
0.910 3.664 3.631
0.920 3.664 3.658
0.930 3.664 3.705
0.940 3.664 3.760
0.950 3.664 3.814
0.960 3.664 3.862
0.970 3.664 3.941
0.980 3.664 4.035
0.990 3.664 4.282

0.004 3.724 0.000
0.014 3.724 0.000
0.024 3.724 0.000
0.034 3.724 0.000
0.044 3.724 0.000
0.054 3.724 0.000
0.064 3.724 0.000
0.074 3.724 0.000
0.084 3.724 0.000
0.093 3.724 0.000
0.103 3.724 0.000
0.113 3.724 0.000
0.123 3.724 0.000
0.133 3.724 0.000
0.143 3.724 0.000
0.153 3.724 0.000
0.163 3.724 0.000
0.173 3.724 0.000
0.183 3.724 0.000
0.193 3.724 0.000
0.203 3.724 0.000
0.213 3.724 0.000
0.223 3.724 0.000
0.233 3.724 0.000
0.243 3.724 0.000
0.253 3.724 0.000
0.263 3.724 0.000
0.273 3.724 0.000
0.283 3.724 0.000
0.293 3.724 0.000
0.303 3.724 0.000
0.313 3.724 0.000
0.323 3.724 0.000
0.333 3.724 0.000
0.343 3.724 0.000
0.352 3.724 0.000
0.362 3.724 0.000
0.372 3.724 0.000
0.382 3.724 0.000
0.392 3.724 0.000
0.402 3.724 0.000
0.412 3.724 0.000
0.422 3.724 0.000
0.432 3.724 0.000
0.442 3.724 0.000
0.452 3.724 0.000
0.462 3.724 0.000
0.472 3.724 0.000
0.482 3.724 0.000
0.492 3.724 0.000
0.502 3.724 0.000
0.512 3.724 0.000
0.522 3.724 0.000
0.532 3.724 0.000
0.542 3.724 0.000
0.552 3.724 0.000
0.562 3.724 0.000
0.572 3.724 0.000
0.582 3.724 0.000
0.592 3.724 0.000
0.602 3.724 0.000
0.611 3.724 0.000
0.621 3.724 1.204
0.631 3.724 2.033
0.641 3.724 2.238
0.651 3.724 2.391
0.661 3.724 2.531
0.671 3.724 2.630
0.681 3.724 2.715
0.691 3.724 2.775
0.701 3.724 2.831
0.711 3.724 2.889
0.721 3.724 2.978
0.731 3.724 3.002
0.741 3.724 3.033
0.751 3.724 3.076
0.761 3.724 3.097
0.771 3.724 3.164
0.781 3.724 3.182
0.791 3.724 3.215
0.801 3.724 3.235
0.811 3.724 3.261
0.821 3.724 3.307
0.831 3.724 3.341
0.841 3.724 3.404
0.851 3.724 3.416
0.861 3.724 3.438
0.870 3.724 3.458
0.880 3.724 3.498
0.890 3.724 3.545
0.900 3.724 3.567
0.910 3.724 3.613
0.920 3.724 3.641
0.930 3.724 3.682
0.940 3.724 3.734
0.950 3.724 3.787
0.960 3.724 3.839
0.970 3.724 3.921
0.980 3.724 4.015
0.990 3.724 4.269

0.004 3.784 0.000
0.014 3.784 0.000
0.024 3.784 0.000
0.034 3.784 0.000
0.044 3.784 0.000
0.054 3.784 0.000
0.064 3.784 0.000
0.074 3.784 0.000
0.084 3.784 0.000
0.093 3.784 0.000
0.103 3.784 0.000
0.113 3.784 0.000
0.123 3.784 0.000
0.133 3.784 0.000
0.143 3.784 0.000
0.153 3.784 0.000
0.163 3.784 0.000
0.173 3.784 0.000
0.183 3.784 0.000
0.193 3.784 0.000
0.203 3.784 0.000
0.213 3.784 0.000
0.223 3.784 0.000
0.233 3.784 0.000
0.243 3.784 0.000
0.253 3.784 0.000
0.263 3.784 0.000
0.273 3.784 0.000
0.283 3.784 0.000
0.293 3.784 0.000
0.303 3.784 0.000
0.313 3.784 0.000
0.323 3.784 0.000
0.333 3.784 0.000
0.343 3.784 0.000
0.352 3.784 0.000
0.362 3.784 0.000
0.372 3.784 0.000
0.382 3.784 0.000
0.392 3.784 0.000
0.402 3.784 0.000
0.412 3.784 0.000
0.422 3.784 0.000
0.432 3.784 0.000
0.442 3.784 0.000
0.452 3.784 0.000
0.462 3.784 0.000
0.472 3.784 0.000
0.482 3.784 0.000
0.492 3.784 0.000
0.502 3.784 0.000
0.512 3.784 0.000
0.522 3.784 0.000
0.532 3.784 0.000
0.542 3.784 0.000
0.552 3.784 0.000
0.562 3.784 0.000
0.572 3.784 0.000
0.582 3.784 0.000
0.592 3.784 0.000
0.602 3.784 0.000
0.611 3.784 0.000
0.621 3.784 0.000
0.631 3.784 1.342
0.641 3.784 1.892
0.651 3.784 2.262
0.661 3.784 2.417
0.671 3.784 2.542
0.681 3.784 2.585
0.691 3.784 2.706
0.701 3.784 2.780
0.711 3.784 2.866
0.721 3.784 2.886
0.731 3.784 2.947
0.741 3.784 2.977
0.751 3.784 3.031
0.761 3.784 3.062
0.771 3.784 3.102
0.781 3.784 3.172
0.791 3.784 3.194
0.801 3.784 3.214
0.811 3.784 3.236
0.821 3.784 3.287
0.831 3.784 3.319
0.841 3.784 3.354
0.851 3.784 3.395
0.861 3.784 3.409
0.870 3.784 3.443
0.880 3.784 3.481
0.890 3.784 3.525
0.900 3.784 3.555
0.910 3.784 3.592
0.920 3.784 3.630
0.930 3.784 3.675
0.940 3.784 3.711
0.950 3.784 3.782
0.960 3.784 3.822
0.970 3.784 3.902
0.980 3.784 3.999
0.990 3.784 4.249

0.004 3.844 0.000
0.014 3.844 0.000
0.024 3.844 0.000
0.034 3.844 0.000
0.044 3.844 0.000
0.054 3.844 0.000
0.064 3.844 0.000
0.074 3.844 0.000
0.084 3.844 0.000
0.093 3.844 0.000
0.103 3.844 0.000
0.113 3.844 0.000
0.123 3.844 0.000
0.133 3.844 0.000
0.143 3.844 0.000
0.153 3.844 0.000
0.163 3.844 0.000
0.173 3.844 0.000
0.183 3.844 0.000
0.193 3.844 0.000
0.203 3.844 0.000
0.213 3.844 0.000
0.223 3.844 0.000
0.233 3.844 0.000
0.243 3.844 0.000
0.253 3.844 0.000
0.263 3.844 0.000
0.273 3.844 0.000
0.283 3.844 0.000
0.293 3.844 0.000
0.303 3.844 0.000
0.313 3.844 0.000
0.323 3.844 0.000
0.333 3.844 0.000
0.343 3.844 0.000
0.352 3.844 0.000
0.362 3.844 0.000
0.372 3.844 0.000
0.382 3.844 0.000
0.392 3.844 0.000
0.402 3.844 0.000
0.412 3.844 0.000
0.422 3.844 0.000
0.432 3.844 0.000
0.442 3.844 0.000
0.452 3.844 0.000
0.462 3.844 0.000
0.472 3.844 0.000
0.482 3.844 0.000
0.492 3.844 0.000
0.502 3.844 0.000
0.512 3.844 0.000
0.522 3.844 0.000
0.532 3.844 0.000
0.542 3.844 0.000
0.552 3.844 0.000
0.562 3.844 0.000
0.572 3.844 0.000
0.582 3.844 0.000
0.592 3.844 0.000
0.602 3.844 0.000
0.611 3.844 0.000
0.621 3.844 0.000
0.631 3.844 0.000
0.641 3.844 1.204
0.651 3.844 1.996
0.661 3.844 2.173
0.671 3.844 2.430
0.681 3.844 2.522
0.691 3.844 2.620
0.701 3.844 2.733
0.711 3.844 2.805
0.721 3.844 2.857
0.731 3.844 2.891
0.741 3.844 2.956
0.751 3.844 2.996
0.761 3.844 3.030
0.771 3.844 3.085
0.781 3.844 3.094
0.791 3.844 3.157
0.801 3.844 3.204
0.811 3.844 3.237
0.821 3.844 3.258
0.831 3.844 3.289
0.841 3.844 3.328
0.851 3.844 3.352
0.861 3.844 3.395
0.870 3.844 3.429
0.880 3.844 3.470
0.890 3.844 3.480
0.900 3.844 3.523
0.910 3.844 3.565
0.920 3.844 3.603
0.930 3.844 3.657
0.940 3.844 3.692
0.950 3.844 3.749
0.960 3.844 3.805
0.970 3.844 3.884
0.980 3.844 3.982
0.990 3.844 4.235

0.004 3.904 0.000
0.014 3.904 0.000
0.024 3.904 0.000
0.034 3.904 0.000
0.044 3.904 0.000
0.054 3.904 0.000
0.064 3.904 0.000
0.074 3.904 0.000
0.084 3.904 0.000
0.093 3.904 0.000
0.103 3.904 0.000
0.113 3.904 0.000
0.123 3.904 0.000
0.133 3.904 0.000
0.143 3.904 0.000
0.153 3.904 0.000
0.163 3.904 0.000
0.173 3.904 0.000
0.183 3.904 0.000
0.193 3.904 0.000
0.203 3.904 0.000
0.213 3.904 0.000
0.223 3.904 0.000
0.233 3.904 0.000
0.243 3.904 0.000
0.253 3.904 0.000
0.263 3.904 0.000
0.273 3.904 0.000
0.283 3.904 0.000
0.293 3.904 0.000
0.303 3.904 0.000
0.313 3.904 0.000
0.323 3.904 0.000
0.333 3.904 0.000
0.343 3.904 0.000
0.352 3.904 0.000
0.362 3.904 0.000
0.372 3.904 0.000
0.382 3.904 0.000
0.392 3.904 0.000
0.402 3.904 0.000
0.412 3.904 0.000
0.422 3.904 0.000
0.432 3.904 0.000
0.442 3.904 0.000
0.452 3.904 0.000
0.462 3.904 0.000
0.472 3.904 0.000
0.482 3.904 0.000
0.492 3.904 0.000
0.502 3.904 0.000
0.512 3.904 0.000
0.522 3.904 0.000
0.532 3.904 0.000
0.542 3.904 0.000
0.552 3.904 0.000
0.562 3.904 0.000
0.572 3.904 0.000
0.582 3.904 0.000
0.592 3.904 0.000
0.602 3.904 0.000
0.611 3.904 0.000
0.621 3.904 0.000
0.631 3.904 0.000
0.641 3.904 0.000
0.651 3.904 1.176
0.661 3.904 1.996
0.671 3.904 2.276
0.681 3.904 2.430
0.691 3.904 2.480
0.701 3.904 2.617
0.711 3.904 2.702
0.721 3.904 2.751
0.731 3.904 2.869
0.741 3.904 2.930
0.751 3.904 2.961
0.761 3.904 2.992
0.771 3.904 3.041
0.781 3.904 3.101
0.791 3.904 3.140
0.801 3.904 3.154
0.811 3.904 3.201
0.821 3.904 3.217
0.831 3.904 3.271
0.841 3.904 3.291
0.851 3.904 3.330
0.861 3.904 3.366
0.870 3.904 3.392
0.880 3.904 3.432
0.890 3.904 3.477
0.900 3.904 3.505
0.910 3.904 3.555
0.920 3.904 3.581
0.930 3.904 3.631
0.940 3.904 3.672
0.950 3.904 3.726
0.960 3.904 3.784
0.970 3.904 3.868
0.980 3.904 3.961
0.990 3.904 4.225

0.004 3.963 0.000
0.014 3.963 0.000
0.024 3.963 0.000
0.034 3.963 0.000
0.044 3.963 0.000
0.054 3.963 0.000
0.064 3.963 0.000
0.074 3.963 0.000
0.084 3.963 0.000
0.093 3.963 0.000
0.103 3.963 0.000
0.113 3.963 0.000
0.123 3.963 0.000
0.133 3.963 0.000
0.143 3.963 0.000
0.153 3.963 0.000
0.163 3.963 0.000
0.173 3.963 0.000
0.183 3.963 0.000
0.193 3.963 0.000
0.203 3.963 0.000
0.213 3.963 0.000
0.223 3.963 0.000
0.233 3.963 0.000
0.243 3.963 0.000
0.253 3.963 0.000
0.263 3.963 0.000
0.273 3.963 0.000
0.283 3.963 0.000
0.293 3.963 0.000
0.303 3.963 0.000
0.313 3.963 0.000
0.323 3.963 0.000
0.333 3.963 0.000
0.343 3.963 0.000
0.352 3.963 0.000
0.362 3.963 0.000
0.372 3.963 0.000
0.382 3.963 0.000
0.392 3.963 0.000
0.402 3.963 0.000
0.412 3.963 0.000
0.422 3.963 0.000
0.432 3.963 0.000
0.442 3.963 0.000
0.452 3.963 0.000
0.462 3.963 0.000
0.472 3.963 0.000
0.482 3.963 0.000
0.492 3.963 0.000
0.502 3.963 0.000
0.512 3.963 0.000
0.522 3.963 0.000
0.532 3.963 0.000
0.542 3.963 0.000
0.552 3.963 0.000
0.562 3.963 0.000
0.572 3.963 0.000
0.582 3.963 0.000
0.592 3.963 0.000
0.602 3.963 0.000
0.611 3.963 0.000
0.621 3.963 0.000
0.631 3.963 0.000
0.641 3.963 0.000
0.651 3.963 0.000
0.661 3.963 1.362
0.671 3.963 1.991
0.681 3.963 2.258
0.691 3.963 2.431
0.701 3.963 2.545
0.711 3.963 2.629
0.721 3.963 2.726
0.731 3.963 2.765
0.741 3.963 2.839
0.751 3.963 2.893
0.761 3.963 2.942
0.771 3.963 2.989
0.781 3.963 3.058
0.791 3.963 3.094
0.801 3.963 3.132
0.811 3.963 3.158
0.821 3.963 3.197
0.831 3.963 3.209
0.841 3.963 3.281
0.851 3.963 3.316
0.861 3.963 3.347
0.870 3.963 3.395
0.880 3.963 3.399
0.890 3.963 3.444
0.900 3.963 3.489
0.910 3.963 3.515
0.920 3.963 3.564
0.930 3.963 3.609
0.940 3.963 3.657
0.950 3.963 3.718
0.960 3.963 3.773
0.970 3.963 3.837
0.980 3.963 3.946
0.990 3.963 4.206

0.004 4.023 0.000
0.014 4.023 0.000
0.024 4.023 0.000
0.034 4.023 0.000
0.044 4.023 0.000
0.054 4.023 0.000
0.064 4.023 0.000
0.074 4.023 0.000
0.084 4.023 0.000
0.093 4.023 0.000
0.103 4.023 0.000
0.113 4.023 0.000
0.123 4.023 0.000
0.133 4.023 0.000
0.143 4.023 0.000
0.153 4.023 0.000
0.163 4.023 0.000
0.173 4.023 0.000
0.183 4.023 0.000
0.193 4.023 0.000
0.203 4.023 0.000
0.213 4.023 0.000
0.223 4.023 0.000
0.233 4.023 0.000
0.243 4.023 0.000
0.253 4.023 0.000
0.263 4.023 0.000
0.273 4.023 0.000
0.283 4.023 0.000
0.293 4.023 0.000
0.303 4.023 0.000
0.313 4.023 0.000
0.323 4.023 0.000
0.333 4.023 0.000
0.343 4.023 0.000
0.352 4.023 0.000
0.362 4.023 0.000
0.372 4.023 0.000
0.382 4.023 0.000
0.392 4.023 0.000
0.402 4.023 0.000
0.412 4.023 0.000
0.422 4.023 0.000
0.432 4.023 0.000
0.442 4.023 0.000
0.452 4.023 0.000
0.462 4.023 0.000
0.472 4.023 0.000
0.482 4.023 0.000
0.492 4.023 0.000
0.502 4.023 0.000
0.512 4.023 0.000
0.522 4.023 0.000
0.532 4.023 0.000
0.542 4.023 0.000
0.552 4.023 0.000
0.562 4.023 0.000
0.572 4.023 0.000
0.582 4.023 0.000
0.592 4.023 0.000
0.602 4.023 0.000
0.611 4.023 0.000
0.621 4.023 0.000
0.631 4.023 0.000
0.641 4.023 0.000
0.651 4.023 0.000
0.661 4.023 0.000
0.671 4.023 1.204
0.681 4.023 1.924
0.691 4.023 2.246
0.701 4.023 2.438
0.711 4.023 2.544
0.721 4.023 2.645
0.731 4.023 2.719
0.741 4.023 2.787
0.751 4.023 2.870
0.761 4.023 2.916
0.771 4.023 2.955
0.781 4.023 2.995
0.791 4.023 3.058
0.801 4.023 3.087
0.811 4.023 3.128
0.821 4.023 3.182
0.831 4.023 3.214
0.841 4.023 3.258
0.851 4.023 3.278
0.861 4.023 3.325
0.870 4.023 3.353
0.880 4.023 3.380
0.890 4.023 3.426
0.900 4.023 3.457
0.910 4.023 3.493
0.920 4.023 3.548
0.930 4.023 3.596
0.940 4.023 3.629
0.950 4.023 3.692
0.960 4.023 3.750
0.970 4.023 3.822
0.980 4.023 3.923
0.990 4.023 4.190

0.004 4.083 0.000
0.014 4.083 0.000
0.024 4.083 0.000
0.034 4.083 0.000
0.044 4.083 0.000
0.054 4.083 0.000
0.064 4.083 0.000
0.074 4.083 0.000
0.084 4.083 0.000
0.093 4.083 0.000
0.103 4.083 0.000
0.113 4.083 0.000
0.123 4.083 0.000
0.133 4.083 0.000
0.143 4.083 0.000
0.153 4.083 0.000
0.163 4.083 0.000
0.173 4.083 0.000
0.183 4.083 0.000
0.193 4.083 0.000
0.203 4.083 0.000
0.213 4.083 0.000
0.223 4.083 0.000
0.233 4.083 0.000
0.243 4.083 0.000
0.253 4.083 0.000
0.263 4.083 0.000
0.273 4.083 0.000
0.283 4.083 0.000
0.293 4.083 0.000
0.303 4.083 0.000
0.313 4.083 0.000
0.323 4.083 0.000
0.333 4.083 0.000
0.343 4.083 0.000
0.352 4.083 0.000
0.362 4.083 0.000
0.372 4.083 0.000
0.382 4.083 0.000
0.392 4.083 0.000
0.402 4.083 0.000
0.412 4.083 0.000
0.422 4.083 0.000
0.432 4.083 0.000
0.442 4.083 0.000
0.452 4.083 0.000
0.462 4.083 0.000
0.472 4.083 0.000
0.482 4.083 0.000
0.492 4.083 0.000
0.502 4.083 0.000
0.512 4.083 0.000
0.522 4.083 0.000
0.532 4.083 0.000
0.542 4.083 0.000
0.552 4.083 0.000
0.562 4.083 0.000
0.572 4.083 0.000
0.582 4.083 0.000
0.592 4.083 0.000
0.602 4.083 0.000
0.611 4.083 0.000
0.621 4.083 0.000
0.631 4.083 0.000
0.641 4.083 0.000
0.651 4.083 0.000
0.661 4.083 0.000
0.671 4.083 0.000
0.681 4.083 1.279
0.691 4.083 2.076
0.701 4.083 2.246
0.711 4.083 2.461
0.721 4.083 2.539
0.731 4.083 2.630
0.741 4.083 2.755
0.751 4.083 2.816
0.761 4.083 2.877
0.771 4.083 2.903
0.781 4.083 2.980
0.791 4.083 3.023
0.801 4.083 3.091
0.811 4.083 3.103
0.821 4.083 3.133
0.831 4.083 3.183
0.841 4.083 3.220
0.851 4.083 3.271
0.861 4.083 3.282
0.870 4.083 3.332
0.880 4.083 3.366
0.890 4.083 3.406
0.900 4.083 3.449
0.910 4.083 3.472
0.920 4.083 3.527
0.930 4.083 3.575
0.940 4.083 3.614
0.950 4.083 3.672
0.960 4.083 3.722
0.970 4.083 3.811
0.980 4.083 3.916
0.990 4.083 4.171

0.004 4.143 0.000
0.014 4.143 0.000
0.024 4.143 0.000
0.034 4.143 0.000
0.044 4.143 0.000
0.054 4.143 0.000
0.064 4.143 0.000
0.074 4.143 0.000
0.084 4.143 0.000
0.093 4.143 0.000
0.103 4.143 0.000
0.113 4.143 0.000
0.123 4.143 0.000
0.133 4.143 0.000
0.143 4.143 0.000
0.153 4.143 0.000
0.163 4.143 0.000
0.173 4.143 0.000
0.183 4.143 0.000
0.193 4.143 0.000
0.203 4.143 0.000
0.213 4.143 0.000
0.223 4.143 0.000
0.233 4.143 0.000
0.243 4.143 0.000
0.253 4.143 0.000
0.263 4.143 0.000
0.273 4.143 0.000
0.283 4.143 0.000
0.293 4.143 0.000
0.303 4.143 0.000
0.313 4.143 0.000
0.323 4.143 0.000
0.333 4.143 0.000
0.343 4.143 0.000
0.352 4.143 0.000
0.362 4.143 0.000
0.372 4.143 0.000
0.382 4.143 0.000
0.392 4.143 0.000
0.402 4.143 0.000
0.412 4.143 0.000
0.422 4.143 0.000
0.432 4.143 0.000
0.442 4.143 0.000
0.452 4.143 0.000
0.462 4.143 0.000
0.472 4.143 0.000
0.482 4.143 0.000
0.492 4.143 0.000
0.502 4.143 0.000
0.512 4.143 0.000
0.522 4.143 0.000
0.532 4.143 0.000
0.542 4.143 0.000
0.552 4.143 0.000
0.562 4.143 0.000
0.572 4.143 0.000
0.582 4.143 0.000
0.592 4.143 0.000
0.602 4.143 0.000
0.611 4.143 0.000
0.621 4.143 0.000
0.631 4.143 0.000
0.641 4.143 0.000
0.651 4.143 0.000
0.661 4.143 0.000
0.671 4.143 0.000
0.681 4.143 0.000
0.691 4.143 1.279
0.701 4.143 1.964
0.711 4.143 2.246
0.721 4.143 2.449
0.731 4.143 2.561
0.741 4.143 2.678
0.751 4.143 2.783
0.761 4.143 2.789
0.771 4.143 2.870
0.781 4.143 2.921
0.791 4.143 2.989
0.801 4.143 3.013
0.811 4.143 3.054
0.821 4.143 3.113
0.831 4.143 3.158
0.841 4.143 3.194
0.851 4.143 3.253
0.861 4.143 3.261
0.870 4.143 3.302
0.880 4.143 3.337
0.890 4.143 3.386
0.900 4.143 3.427
0.910 4.143 3.465
0.920 4.143 3.510
0.930 4.143 3.552
0.940 4.143 3.589
0.950 4.143 3.654
0.960 4.143 3.716
0.970 4.143 3.793
0.980 4.143 3.889
0.990 4.143 4.154

0.004 4.203 0.000
0.014 4.203 0.000
0.024 4.203 0.000
0.034 4.203 0.000
0.044 4.203 0.000
0.054 4.203 0.000
0.064 4.203 0.000
0.074 4.203 0.000
0.084 4.203 0.000
0.093 4.203 0.000
0.103 4.203 0.000
0.113 4.203 0.000
0.123 4.203 0.000
0.133 4.203 0.000
0.143 4.203 0.000
0.153 4.203 0.000
0.163 4.203 0.000
0.173 4.203 0.000
0.183 4.203 0.000
0.193 4.203 0.000
0.203 4.203 0.000
0.213 4.203 0.000
0.223 4.203 0.000
0.233 4.203 0.000
0.243 4.203 0.000
0.253 4.203 0.000
0.263 4.203 0.000
0.273 4.203 0.000
0.283 4.203 0.000
0.293 4.203 0.000
0.303 4.203 0.000
0.313 4.203 0.000
0.323 4.203 0.000
0.333 4.203 0.000
0.343 4.203 0.000
0.352 4.203 0.000
0.362 4.203 0.000
0.372 4.203 0.000
0.382 4.203 0.000
0.392 4.203 0.000
0.402 4.203 0.000
0.412 4.203 0.000
0.422 4.203 0.000
0.432 4.203 0.000
0.442 4.203 0.000
0.452 4.203 0.000
0.462 4.203 0.000
0.472 4.203 0.000
0.482 4.203 0.000
0.492 4.203 0.000
0.502 4.203 0.000
0.512 4.203 0.000
0.522 4.203 0.000
0.532 4.203 0.000
0.542 4.203 0.000
0.552 4.203 0.000
0.562 4.203 0.000
0.572 4.203 0.000
0.582 4.203 0.000
0.592 4.203 0.000
0.602 4.203 0.000
0.611 4.203 0.000
0.621 4.203 0.000
0.631 4.203 0.000
0.641 4.203 0.000
0.651 4.203 0.000
0.661 4.203 0.000
0.671 4.203 0.000
0.681 4.203 0.000
0.691 4.203 0.000
0.701 4.203 1.230
0.711 4.203 1.987
0.721 4.203 2.246
0.731 4.203 2.439
0.741 4.203 2.553
0.751 4.203 2.627
0.761 4.203 2.723
0.771 4.203 2.806
0.781 4.203 2.884
0.791 4.203 2.955
0.801 4.203 3.002
0.811 4.203 3.029
0.821 4.203 3.054
0.831 4.203 3.117
0.841 4.203 3.168
0.851 4.203 3.212
0.861 4.203 3.246
0.870 4.203 3.278
0.880 4.203 3.313
0.890 4.203 3.373
0.900 4.203 3.400
0.910 4.203 3.452
0.920 4.203 3.472
0.930 4.203 3.532
0.940 4.203 3.571
0.950 4.203 3.631
0.960 4.203 3.695
0.970 4.203 3.771
0.980 4.203 3.881
0.990 4.203 4.149

0.004 4.263 0.000
0.014 4.263 0.000
0.024 4.263 0.000
0.034 4.263 0.000
0.044 4.263 0.000
0.054 4.263 0.000
0.064 4.263 0.000
0.074 4.263 0.000
0.084 4.263 0.000
0.093 4.263 0.000
0.103 4.263 0.000
0.113 4.263 0.000
0.123 4.263 0.000
0.133 4.263 0.000
0.143 4.263 0.000
0.153 4.263 0.000
0.163 4.263 0.000
0.173 4.263 0.000
0.183 4.263 0.000
0.193 4.263 0.000
0.203 4.263 0.000
0.213 4.263 0.000
0.223 4.263 0.000
0.233 4.263 0.000
0.243 4.263 0.000
0.253 4.263 0.000
0.263 4.263 0.000
0.273 4.263 0.000
0.283 4.263 0.000
0.293 4.263 0.000
0.303 4.263 0.000
0.313 4.263 0.000
0.323 4.263 0.000
0.333 4.263 0.000
0.343 4.263 0.000
0.352 4.263 0.000
0.362 4.263 0.000
0.372 4.263 0.000
0.382 4.263 0.000
0.392 4.263 0.000
0.402 4.263 0.000
0.412 4.263 0.000
0.422 4.263 0.000
0.432 4.263 0.000
0.442 4.263 0.000
0.452 4.263 0.000
0.462 4.263 0.000
0.472 4.263 0.000
0.482 4.263 0.000
0.492 4.263 0.000
0.502 4.263 0.000
0.512 4.263 0.000
0.522 4.263 0.000
0.532 4.263 0.000
0.542 4.263 0.000
0.552 4.263 0.000
0.562 4.263 0.000
0.572 4.263 0.000
0.582 4.263 0.000
0.592 4.263 0.000
0.602 4.263 0.000
0.611 4.263 0.000
0.621 4.263 0.000
0.631 4.263 0.000
0.641 4.263 0.000
0.651 4.263 0.000
0.661 4.263 0.000
0.671 4.263 0.000
0.681 4.263 0.000
0.691 4.263 0.000
0.701 4.263 0.000
0.711 4.263 1.279
0.721 4.263 1.954
0.731 4.263 2.255
0.741 4.263 2.450
0.751 4.263 2.560
0.761 4.263 2.679
0.771 4.263 2.746
0.781 4.263 2.816
0.791 4.263 2.878
0.801 4.263 2.945
0.811 4.263 2.973
0.821 4.263 3.046
0.831 4.263 3.084
0.841 4.263 3.150
0.851 4.263 3.183
0.861 4.263 3.236
0.870 4.263 3.240
0.880 4.263 3.301
0.890 4.263 3.338
0.900 4.263 3.373
0.910 4.263 3.431
0.920 4.263 3.462
0.930 4.263 3.500
0.940 4.263 3.564
0.950 4.263 3.623
0.960 4.263 3.677
0.970 4.263 3.750
0.980 4.263 3.859
0.990 4.263 4.137

0.004 4.323 0.000
0.014 4.323 0.000
0.024 4.323 0.000
0.034 4.323 0.000
0.044 4.323 0.000
0.054 4.323 0.000
0.064 4.323 0.000
0.074 4.323 0.000
0.084 4.323 0.000
0.093 4.323 0.000
0.103 4.323 0.000
0.113 4.323 0.000
0.123 4.323 0.000
0.133 4.323 0.000
0.143 4.323 0.000
0.153 4.323 0.000
0.163 4.323 0.000
0.173 4.323 0.000
0.183 4.323 0.000
0.193 4.323 0.000
0.203 4.323 0.000
0.213 4.323 0.000
0.223 4.323 0.000
0.233 4.323 0.000
0.243 4.323 0.000
0.253 4.323 0.000
0.263 4.323 0.000
0.273 4.323 0.000
0.283 4.323 0.000
0.293 4.323 0.000
0.303 4.323 0.000
0.313 4.323 0.000
0.323 4.323 0.000
0.333 4.323 0.000
0.343 4.323 0.000
0.352 4.323 0.000
0.362 4.323 0.000
0.372 4.323 0.000
0.382 4.323 0.000
0.392 4.323 0.000
0.402 4.323 0.000
0.412 4.323 0.000
0.422 4.323 0.000
0.432 4.323 0.000
0.442 4.323 0.000
0.452 4.323 0.000
0.462 4.323 0.000
0.472 4.323 0.000
0.482 4.323 0.000
0.492 4.323 0.000
0.502 4.323 0.000
0.512 4.323 0.000
0.522 4.323 0.000
0.532 4.323 0.000
0.542 4.323 0.000
0.552 4.323 0.000
0.562 4.323 0.000
0.572 4.323 0.000
0.582 4.323 0.000
0.592 4.323 0.000
0.602 4.323 0.000
0.611 4.323 0.000
0.621 4.323 0.000
0.631 4.323 0.000
0.641 4.323 0.000
0.651 4.323 0.000
0.661 4.323 0.000
0.671 4.323 0.000
0.681 4.323 0.000
0.691 4.323 0.000
0.701 4.323 0.000
0.711 4.323 0.000
0.721 4.323 1.322
0.731 4.323 1.875
0.741 4.323 2.301
0.751 4.323 2.458
0.761 4.323 2.579
0.771 4.323 2.656
0.781 4.323 2.759
0.791 4.323 2.841
0.801 4.323 2.904
0.811 4.323 2.929
0.821 4.323 2.985
0.831 4.323 3.037
0.841 4.323 3.108
0.851 4.323 3.128
0.861 4.323 3.187
0.870 4.323 3.230
0.880 4.323 3.278
0.890 4.323 3.327
0.900 4.323 3.349
0.910 4.323 3.388
0.920 4.323 3.432
0.930 4.323 3.496
0.940 4.323 3.528
0.950 4.323 3.601
0.960 4.323 3.654
0.970 4.323 3.730
0.980 4.323 3.850
0.990 4.323 4.122

0.004 4.383 0.000
0.014 4.383 0.000
0.024 4.383 0.000
0.034 4.383 0.000
0.044 4.383 0.000
0.054 4.383 0.000
0.064 4.383 0.000
0.074 4.383 0.000
0.084 4.383 0.000
0.093 4.383 0.000
0.103 4.383 0.000
0.113 4.383 0.000
0.123 4.383 0.000
0.133 4.383 0.000
0.143 4.383 0.000
0.153 4.383 0.000
0.163 4.383 0.000
0.173 4.383 0.000
0.183 4.383 0.000
0.193 4.383 0.000
0.203 4.383 0.000
0.213 4.383 0.000
0.223 4.383 0.000
0.233 4.383 0.000
0.243 4.383 0.000
0.253 4.383 0.000
0.263 4.383 0.000
0.273 4.383 0.000
0.283 4.383 0.000
0.293 4.383 0.000
0.303 4.383 0.000
0.313 4.383 0.000
0.323 4.383 0.000
0.333 4.383 0.000
0.343 4.383 0.000
0.352 4.383 0.000
0.362 4.383 0.000
0.372 4.383 0.000
0.382 4.383 0.000
0.392 4.383 0.000
0.402 4.383 0.000
0.412 4.383 0.000
0.422 4.383 0.000
0.432 4.383 0.000
0.442 4.383 0.000
0.452 4.383 0.000
0.462 4.383 0.000
0.472 4.383 0.000
0.482 4.383 0.000
0.492 4.383 0.000
0.502 4.383 0.000
0.512 4.383 0.000
0.522 4.383 0.000
0.532 4.383 0.000
0.542 4.383 0.000
0.552 4.383 0.000
0.562 4.383 0.000
0.572 4.383 0.000
0.582 4.383 0.000
0.592 4.383 0.000
0.602 4.383 0.000
0.611 4.383 0.000
0.621 4.383 0.000
0.631 4.383 0.000
0.641 4.383 0.000
0.651 4.383 0.000
0.661 4.383 0.000
0.671 4.383 0.000
0.681 4.383 0.000
0.691 4.383 0.000
0.701 4.383 0.000
0.711 4.383 0.000
0.721 4.383 0.000
0.731 4.383 1.362
0.741 4.383 2.025
0.751 4.383 2.307
0.761 4.383 2.468
0.771 4.383 2.599
0.781 4.383 2.705
0.791 4.383 2.757
0.801 4.383 2.804
0.811 4.383 2.902
0.821 4.383 2.966
0.831 4.383 3.009
0.841 4.383 3.067
0.851 4.383 3.102
0.861 4.383 3.132
0.870 4.383 3.195
0.880 4.383 3.237
0.890 4.383 3.273
0.900 4.383 3.313
0.910 4.383 3.369
0.920 4.383 3.421
0.930 4.383 3.473
0.940 4.383 3.511
0.950 4.383 3.562
0.960 4.383 3.624
0.970 4.383 3.709
0.980 4.383 3.831
0.990 4.383 4.101

0.004 4.443 0.000
0.014 4.443 0.000
0.024 4.443 0.000
0.034 4.443 0.000
0.044 4.443 0.000
0.054 4.443 0.000
0.064 4.443 0.000
0.074 4.443 0.000
0.084 4.443 0.000
0.093 4.443 0.000
0.103 4.443 0.000
0.113 4.443 0.000
0.123 4.443 0.000
0.133 4.443 0.000
0.143 4.443 0.000
0.153 4.443 0.000
0.163 4.443 0.000
0.173 4.443 0.000
0.183 4.443 0.000
0.193 4.443 0.000
0.203 4.443 0.000
0.213 4.443 0.000
0.223 4.443 0.000
0.233 4.443 0.000
0.243 4.443 0.000
0.253 4.443 0.000
0.263 4.443 0.000
0.273 4.443 0.000
0.283 4.443 0.000
0.293 4.443 0.000
0.303 4.443 0.000
0.313 4.443 0.000
0.323 4.443 0.000
0.333 4.443 0.000
0.343 4.443 0.000
0.352 4.443 0.000
0.362 4.443 0.000
0.372 4.443 0.000
0.382 4.443 0.000
0.392 4.443 0.000
0.402 4.443 0.000
0.412 4.443 0.000
0.422 4.443 0.000
0.432 4.443 0.000
0.442 4.443 0.000
0.452 4.443 0.000
0.462 4.443 0.000
0.472 4.443 0.000
0.482 4.443 0.000
0.492 4.443 0.000
0.502 4.443 0.000
0.512 4.443 0.000
0.522 4.443 0.000
0.532 4.443 0.000
0.542 4.443 0.000
0.552 4.443 0.000
0.562 4.443 0.000
0.572 4.443 0.000
0.582 4.443 0.000
0.592 4.443 0.000
0.602 4.443 0.000
0.611 4.443 0.000
0.621 4.443 0.000
0.631 4.443 0.000
0.641 4.443 0.000
0.651 4.443 0.000
0.661 4.443 0.000
0.671 4.443 0.000
0.681 4.443 0.000
0.691 4.443 0.000
0.701 4.443 0.000
0.711 4.443 0.000
0.721 4.443 0.000
0.731 4.443 0.000
0.741 4.443 1.230
0.751 4.443 2.033
0.761 4.443 2.328
0.771 4.443 2.471
0.781 4.443 2.605
0.791 4.443 2.719
0.801 4.443 2.760
0.811 4.443 2.868
0.821 4.443 2.917
0.831 4.443 2.949
0.841 4.443 3.011
0.851 4.443 3.086
0.861 4.443 3.133
0.870 4.443 3.159
0.880 4.443 3.211
0.890 4.443 3.257
0.900 4.443 3.299
0.910 4.443 3.346
0.920 4.443 3.379
0.930 4.443 3.445
0.940 4.443 3.495
0.950 4.443 3.554
0.960 4.443 3.616
0.970 4.443 3.696
0.980 4.443 3.806
0.990 4.443 4.091

0.004 4.503 0.000
0.014 4.503 0.000
0.024 4.503 0.000
0.034 4.503 0.000
0.044 4.503 0.000
0.054 4.503 0.000
0.064 4.503 0.000
0.074 4.503 0.000
0.084 4.503 0.000
0.093 4.503 0.000
0.103 4.503 0.000
0.113 4.503 0.000
0.123 4.503 0.000
0.133 4.503 0.000
0.143 4.503 0.000
0.153 4.503 0.000
0.163 4.503 0.000
0.173 4.503 0.000
0.183 4.503 0.000
0.193 4.503 0.000
0.203 4.503 0.000
0.213 4.503 0.000
0.223 4.503 0.000
0.233 4.503 0.000
0.243 4.503 0.000
0.253 4.503 0.000
0.263 4.503 0.000
0.273 4.503 0.000
0.283 4.503 0.000
0.293 4.503 0.000
0.303 4.503 0.000
0.313 4.503 0.000
0.323 4.503 0.000
0.333 4.503 0.000
0.343 4.503 0.000
0.352 4.503 0.000
0.362 4.503 0.000
0.372 4.503 0.000
0.382 4.503 0.000
0.392 4.503 0.000
0.402 4.503 0.000
0.412 4.503 0.000
0.422 4.503 0.000
0.432 4.503 0.000
0.442 4.503 0.000
0.452 4.503 0.000
0.462 4.503 0.000
0.472 4.503 0.000
0.482 4.503 0.000
0.492 4.503 0.000
0.502 4.503 0.000
0.512 4.503 0.000
0.522 4.503 0.000
0.532 4.503 0.000
0.542 4.503 0.000
0.552 4.503 0.000
0.562 4.503 0.000
0.572 4.503 0.000
0.582 4.503 0.000
0.592 4.503 0.000
0.602 4.503 0.000
0.611 4.503 0.000
0.621 4.503 0.000
0.631 4.503 0.000
0.641 4.503 0.000
0.651 4.503 0.000
0.661 4.503 0.000
0.671 4.503 0.000
0.681 4.503 0.000
0.691 4.503 0.000
0.701 4.503 0.000
0.711 4.503 0.000
0.721 4.503 0.000
0.731 4.503 0.000
0.741 4.503 0.000
0.751 4.503 1.230
0.761 4.503 1.892
0.771 4.503 2.314
0.781 4.503 2.456
0.791 4.503 2.599
0.801 4.503 2.723
0.811 4.503 2.794
0.821 4.503 2.857
0.831 4.503 2.905
0.841 4.503 2.995
0.851 4.503 3.032
0.861 4.503 3.067
0.870 4.503 3.123
0.880 4.503 3.166
0.890 4.503 3.233
0.900 4.503 3.273
0.910 4.503 3.328
0.920 4.503 3.389
0.930 4.503 3.428
0.940 4.503 3.478
0.950 4.503 3.533
0.960 4.503 3.592
0.970 4.503 3.681
0.980 4.503 3.788
0.990 4.503 4.080

0.004 4.562 0.000
0.014 4.562 0.000
0.024 4.562 0.000
0.034 4.562 0.000
0.044 4.562 0.000
0.054 4.562 0.000
0.064 4.562 0.000
0.074 4.562 0.000
0.084 4.562 0.000
0.093 4.562 0.000
0.103 4.562 0.000
0.113 4.562 0.000
0.123 4.562 0.000
0.133 4.562 0.000
0.143 4.562 0.000
0.153 4.562 0.000
0.163 4.562 0.000
0.173 4.562 0.000
0.183 4.562 0.000
0.193 4.562 0.000
0.203 4.562 0.000
0.213 4.562 0.000
0.223 4.562 0.000
0.233 4.562 0.000
0.243 4.562 0.000
0.253 4.562 0.000
0.263 4.562 0.000
0.273 4.562 0.000
0.283 4.562 0.000
0.293 4.562 0.000
0.303 4.562 0.000
0.313 4.562 0.000
0.323 4.562 0.000
0.333 4.562 0.000
0.343 4.562 0.000
0.352 4.562 0.000
0.362 4.562 0.000
0.372 4.562 0.000
0.382 4.562 0.000
0.392 4.562 0.000
0.402 4.562 0.000
0.412 4.562 0.000
0.422 4.562 0.000
0.432 4.562 0.000
0.442 4.562 0.000
0.452 4.562 0.000
0.462 4.562 0.000
0.472 4.562 0.000
0.482 4.562 0.000
0.492 4.562 0.000
0.502 4.562 0.000
0.512 4.562 0.000
0.522 4.562 0.000
0.532 4.562 0.000
0.542 4.562 0.000
0.552 4.562 0.000
0.562 4.562 0.000
0.572 4.562 0.000
0.582 4.562 0.000
0.592 4.562 0.000
0.602 4.562 0.000
0.611 4.562 0.000
0.621 4.562 0.000
0.631 4.562 0.000
0.641 4.562 0.000
0.651 4.562 0.000
0.661 4.562 0.000
0.671 4.562 0.000
0.681 4.562 0.000
0.691 4.562 0.000
0.701 4.562 0.000
0.711 4.562 0.000
0.721 4.562 0.000
0.731 4.562 0.000
0.741 4.562 0.000
0.751 4.562 0.000
0.761 4.562 1.230
0.771 4.562 2.033
0.781 4.562 2.352
0.791 4.562 2.461
0.801 4.562 2.620
0.811 4.562 2.698
0.821 4.562 2.787
0.831 4.562 2.870
0.841 4.562 2.935
0.851 4.562 2.997
0.861 4.562 3.046
0.870 4.562 3.072
0.880 4.562 3.160
0.890 4.562 3.177
0.900 4.562 3.249
0.910 4.562 3.300
0.920 4.562 3.336
0.930 4.562 3.405
0.940 4.562 3.451
0.950 4.562 3.524
0.960 4.562 3.599
0.970 4.562 3.657
0.980 4.562 3.788
0.990 4.562 4.066

0.004 4.622 0.000
0.014 4.622 0.000
0.024 4.622 0.000
0.034 4.622 0.000
0.044 4.622 0.000
0.054 4.622 0.000
0.064 4.622 0.000
0.074 4.622 0.000
0.084 4.622 0.000
0.093 4.622 0.000
0.103 4.622 0.000
0.113 4.622 0.000
0.123 4.622 0.000
0.133 4.622 0.000
0.143 4.622 0.000
0.153 4.622 0.000
0.163 4.622 0.000
0.173 4.622 0.000
0.183 4.622 0.000
0.193 4.622 0.000
0.203 4.622 0.000
0.213 4.622 0.000
0.223 4.622 0.000
0.233 4.622 0.000
0.243 4.622 0.000
0.253 4.622 0.000
0.263 4.622 0.000
0.273 4.622 0.000
0.283 4.622 0.000
0.293 4.622 0.000
0.303 4.622 0.000
0.313 4.622 0.000
0.323 4.622 0.000
0.333 4.622 0.000
0.343 4.622 0.000
0.352 4.622 0.000
0.362 4.622 0.000
0.372 4.622 0.000
0.382 4.622 0.000
0.392 4.622 0.000
0.402 4.622 0.000
0.412 4.622 0.000
0.422 4.622 0.000
0.432 4.622 0.000
0.442 4.622 0.000
0.452 4.622 0.000
0.462 4.622 0.000
0.472 4.622 0.000
0.482 4.622 0.000
0.492 4.622 0.000
0.502 4.622 0.000
0.512 4.622 0.000
0.522 4.622 0.000
0.532 4.622 0.000
0.542 4.622 0.000
0.552 4.622 0.000
0.562 4.622 0.000
0.572 4.622 0.000
0.582 4.622 0.000
0.592 4.622 0.000
0.602 4.622 0.000
0.611 4.622 0.000
0.621 4.622 0.000
0.631 4.622 0.000
0.641 4.622 0.000
0.651 4.622 0.000
0.661 4.622 0.000
0.671 4.622 0.000
0.681 4.622 0.000
0.691 4.622 0.000
0.701 4.622 0.000
0.711 4.622 0.000
0.721 4.622 0.000
0.731 4.622 0.000
0.741 4.622 0.000
0.751 4.622 0.000
0.761 4.622 0.000
0.771 4.622 1.431
0.781 4.622 2.076
0.791 4.622 2.303
0.801 4.622 2.487
0.811 4.622 2.639
0.821 4.622 2.732
0.831 4.622 2.782
0.841 4.622 2.888
0.851 4.622 2.940
0.861 4.622 3.020
0.870 4.622 3.056
0.880 4.622 3.127
0.890 4.622 3.191
0.900 4.622 3.232
0.910 4.622 3.263
0.920 4.622 3.325
0.930 4.622 3.364
0.940 4.622 3.413
0.950 4.622 3.490
0.960 4.622 3.561
0.970 4.622 3.638
0.980 4.622 3.762
0.990 4.622 4.055

0.004 4.682 0.000
0.014 4.682 0.000
0.024 4.682 0.000
0.034 4.682 0.000
0.044 4.682 0.000
0.054 4.682 0.000
0.064 4.682 0.000
0.074 4.682 0.000
0.084 4.682 0.000
0.093 4.682 0.000
0.103 4.682 0.000
0.113 4.682 0.000
0.123 4.682 0.000
0.133 4.682 0.000
0.143 4.682 0.000
0.153 4.682 0.000
0.163 4.682 0.000
0.173 4.682 0.000
0.183 4.682 0.000
0.193 4.682 0.000
0.203 4.682 0.000
0.213 4.682 0.000
0.223 4.682 0.000
0.233 4.682 0.000
0.243 4.682 0.000
0.253 4.682 0.000
0.263 4.682 0.000
0.273 4.682 0.000
0.283 4.682 0.000
0.293 4.682 0.000
0.303 4.682 0.000
0.313 4.682 0.000
0.323 4.682 0.000
0.333 4.682 0.000
0.343 4.682 0.000
0.352 4.682 0.000
0.362 4.682 0.000
0.372 4.682 0.000
0.382 4.682 0.000
0.392 4.682 0.000
0.402 4.682 0.000
0.412 4.682 0.000
0.422 4.682 0.000
0.432 4.682 0.000
0.442 4.682 0.000
0.452 4.682 0.000
0.462 4.682 0.000
0.472 4.682 0.000
0.482 4.682 0.000
0.492 4.682 0.000
0.502 4.682 0.000
0.512 4.682 0.000
0.522 4.682 0.000
0.532 4.682 0.000
0.542 4.682 0.000
0.552 4.682 0.000
0.562 4.682 0.000
0.572 4.682 0.000
0.582 4.682 0.000
0.592 4.682 0.000
0.602 4.682 0.000
0.611 4.682 0.000
0.621 4.682 0.000
0.631 4.682 0.000
0.641 4.682 0.000
0.651 4.682 0.000
0.661 4.682 0.000
0.671 4.682 0.000
0.681 4.682 0.000
0.691 4.682 0.000
0.701 4.682 0.000
0.711 4.682 0.000
0.721 4.682 0.000
0.731 4.682 0.000
0.741 4.682 0.000
0.751 4.682 0.000
0.761 4.682 0.000
0.771 4.682 0.000
0.781 4.682 1.380
0.791 4.682 2.029
0.801 4.682 2.369
0.811 4.682 2.493
0.821 4.682 2.644
0.831 4.682 2.757
0.841 4.682 2.785
0.851 4.682 2.896
0.861 4.682 2.969
0.870 4.682 3.022
0.880 4.682 3.070
0.890 4.682 3.143
0.900 4.682 3.185
0.910 4.682 3.243
0.920 4.682 3.305
0.930 4.682 3.333
0.940 4.682 3.422
0.950 4.682 3.467
0.960 4.682 3.540
0.970 4.682 3.637
0.980 4.682 3.747
0.990 4.682 4.046

0.004 4.742 0.000
0.014 4.742 0.000
0.024 4.742 0.000
0.034 4.742 0.000
0.044 4.742 0.000
0.054 4.742 0.000
0.064 4.742 0.000
0.074 4.742 0.000
0.084 4.742 0.000
0.093 4.742 0.000
0.103 4.742 0.000
0.113 4.742 0.000
0.123 4.742 0.000
0.133 4.742 0.000
0.143 4.742 0.000
0.153 4.742 0.000
0.163 4.742 0.000
0.173 4.742 0.000
0.183 4.742 0.000
0.193 4.742 0.000
0.203 4.742 0.000
0.213 4.742 0.000
0.223 4.742 0.000
0.233 4.742 0.000
0.243 4.742 0.000
0.253 4.742 0.000
0.263 4.742 0.000
0.273 4.742 0.000
0.283 4.742 0.000
0.293 4.742 0.000
0.303 4.742 0.000
0.313 4.742 0.000
0.323 4.742 0.000
0.333 4.742 0.000
0.343 4.742 0.000
0.352 4.742 0.000
0.362 4.742 0.000
0.372 4.742 0.000
0.382 4.742 0.000
0.392 4.742 0.000
0.402 4.742 0.000
0.412 4.742 0.000
0.422 4.742 0.000
0.432 4.742 0.000
0.442 4.742 0.000
0.452 4.742 0.000
0.462 4.742 0.000
0.472 4.742 0.000
0.482 4.742 0.000
0.492 4.742 0.000
0.502 4.742 0.000
0.512 4.742 0.000
0.522 4.742 0.000
0.532 4.742 0.000
0.542 4.742 0.000
0.552 4.742 0.000
0.562 4.742 0.000
0.572 4.742 0.000
0.582 4.742 0.000
0.592 4.742 0.000
0.602 4.742 0.000
0.611 4.742 0.000
0.621 4.742 0.000
0.631 4.742 0.000
0.641 4.742 0.000
0.651 4.742 0.000
0.661 4.742 0.000
0.671 4.742 0.000
0.681 4.742 0.000
0.691 4.742 0.000
0.701 4.742 0.000
0.711 4.742 0.000
0.721 4.742 0.000
0.731 4.742 0.000
0.741 4.742 0.000
0.751 4.742 0.000
0.761 4.742 0.000
0.771 4.742 0.000
0.781 4.742 0.000
0.791 4.742 1.279
0.801 4.742 2.130
0.811 4.742 2.336
0.821 4.742 2.513
0.831 4.742 2.661
0.841 4.742 2.715
0.851 4.742 2.854
0.861 4.742 2.925
0.870 4.742 2.983
0.880 4.742 3.046
0.890 4.742 3.087
0.900 4.742 3.146
0.910 4.742 3.232
0.920 4.742 3.266
0.930 4.742 3.326
0.940 4.742 3.385
0.950 4.742 3.443
0.960 4.742 3.521
0.970 4.742 3.602
0.980 4.742 3.723
0.990 4.742 4.035

0.004 4.802 0.000
0.014 4.802 0.000
0.024 4.802 0.000
0.034 4.802 0.000
0.044 4.802 0.000
0.054 4.802 0.000
0.064 4.802 0.000
0.074 4.802 0.000
0.084 4.802 0.000
0.093 4.802 0.000
0.103 4.802 0.000
0.113 4.802 0.000
0.123 4.802 0.000
0.133 4.802 0.000
0.143 4.802 0.000
0.153 4.802 0.000
0.163 4.802 0.000
0.173 4.802 0.000
0.183 4.802 0.000
0.193 4.802 0.000
0.203 4.802 0.000
0.213 4.802 0.000
0.223 4.802 0.000
0.233 4.802 0.000
0.243 4.802 0.000
0.253 4.802 0.000
0.263 4.802 0.000
0.273 4.802 0.000
0.283 4.802 0.000
0.293 4.802 0.000
0.303 4.802 0.000
0.313 4.802 0.000
0.323 4.802 0.000
0.333 4.802 0.000
0.343 4.802 0.000
0.352 4.802 0.000
0.362 4.802 0.000
0.372 4.802 0.000
0.382 4.802 0.000
0.392 4.802 0.000
0.402 4.802 0.000
0.412 4.802 0.000
0.422 4.802 0.000
0.432 4.802 0.000
0.442 4.802 0.000
0.452 4.802 0.000
0.462 4.802 0.000
0.472 4.802 0.000
0.482 4.802 0.000
0.492 4.802 0.000
0.502 4.802 0.000
0.512 4.802 0.000
0.522 4.802 0.000
0.532 4.802 0.000
0.542 4.802 0.000
0.552 4.802 0.000
0.562 4.802 0.000
0.572 4.802 0.000
0.582 4.802 0.000
0.592 4.802 0.000
0.602 4.802 0.000
0.611 4.802 0.000
0.621 4.802 0.000
0.631 4.802 0.000
0.641 4.802 0.000
0.651 4.802 0.000
0.661 4.802 0.000
0.671 4.802 0.000
0.681 4.802 0.000
0.691 4.802 0.000
0.701 4.802 0.000
0.711 4.802 0.000
0.721 4.802 0.000
0.731 4.802 0.000
0.741 4.802 0.000
0.751 4.802 0.000
0.761 4.802 0.000
0.771 4.802 0.000
0.781 4.802 0.000
0.791 4.802 0.000
0.801 4.802 1.279
0.811 4.802 2.124
0.821 4.802 2.378
0.831 4.802 2.542
0.841 4.802 2.623
0.851 4.802 2.785
0.861 4.802 2.859
0.870 4.802 2.931
0.880 4.802 3.001
0.890 4.802 3.063
0.900 4.802 3.128
0.910 4.802 3.187
0.920 4.802 3.231
0.930 4.802 3.299
0.940 4.802 3.346
0.950 4.802 3.439
0.960 4.802 3.495
0.970 4.802 3.587
0.980 4.802 3.702
0.990 4.802 4.014

0.004 4.862 0.000
0.014 4.862 0.000
0.024 4.862 0.000
0.034 4.862 0.000
0.044 4.862 0.000
0.054 4.862 0.000
0.064 4.862 0.000
0.074 4.862 0.000
0.084 4.862 0.000
0.093 4.862 0.000
0.103 4.862 0.000
0.113 4.862 0.000
0.123 4.862 0.000
0.133 4.862 0.000
0.143 4.862 0.000
0.153 4.862 0.000
0.163 4.862 0.000
0.173 4.862 0.000
0.183 4.862 0.000
0.193 4.862 0.000
0.203 4.862 0.000
0.213 4.862 0.000
0.223 4.862 0.000
0.233 4.862 0.000
0.243 4.862 0.000
0.253 4.862 0.000
0.263 4.862 0.000
0.273 4.862 0.000
0.283 4.862 0.000
0.293 4.862 0.000
0.303 4.862 0.000
0.313 4.862 0.000
0.323 4.862 0.000
0.333 4.862 0.000
0.343 4.862 0.000
0.352 4.862 0.000
0.362 4.862 0.000
0.372 4.862 0.000
0.382 4.862 0.000
0.392 4.862 0.000
0.402 4.862 0.000
0.412 4.862 0.000
0.422 4.862 0.000
0.432 4.862 0.000
0.442 4.862 0.000
0.452 4.862 0.000
0.462 4.862 0.000
0.472 4.862 0.000
0.482 4.862 0.000
0.492 4.862 0.000
0.502 4.862 0.000
0.512 4.862 0.000
0.522 4.862 0.000
0.532 4.862 0.000
0.542 4.862 0.000
0.552 4.862 0.000
0.562 4.862 0.000
0.572 4.862 0.000
0.582 4.862 0.000
0.592 4.862 0.000
0.602 4.862 0.000
0.611 4.862 0.000
0.621 4.862 0.000
0.631 4.862 0.000
0.641 4.862 0.000
0.651 4.862 0.000
0.661 4.862 0.000
0.671 4.862 0.000
0.681 4.862 0.000
0.691 4.862 0.000
0.701 4.862 0.000
0.711 4.862 0.000
0.721 4.862 0.000
0.731 4.862 0.000
0.741 4.862 0.000
0.751 4.862 0.000
0.761 4.862 0.000
0.771 4.862 0.000
0.781 4.862 0.000
0.791 4.862 0.000
0.801 4.862 0.000
0.811 4.862 1.255
0.821 4.862 2.093
0.831 4.862 2.380
0.841 4.862 2.537
0.851 4.862 2.685
0.861 4.862 2.822
0.870 4.862 2.880
0.880 4.862 2.932
0.890 4.862 3.024
0.900 4.862 3.097
0.910 4.862 3.150
0.920 4.862 3.208
0.930 4.862 3.276
0.940 4.862 3.352
0.950 4.862 3.411
0.960 4.862 3.476
0.970 4.862 3.582
0.980 4.862 3.692
0.990 4.862 4.014

0.004 4.922 0.000
0.014 4.922 0.000
0.024 4.922 0.000
0.034 4.922 0.000
0.044 4.922 0.000
0.054 4.922 0.000
0.064 4.922 0.000
0.074 4.922 0.000
0.084 4.922 0.000
0.093 4.922 0.000
0.103 4.922 0.000
0.113 4.922 0.000
0.123 4.922 0.000
0.133 4.922 0.000
0.143 4.922 0.000
0.153 4.922 0.000
0.163 4.922 0.000
0.173 4.922 0.000
0.183 4.922 0.000
0.193 4.922 0.000
0.203 4.922 0.000
0.213 4.922 0.000
0.223 4.922 0.000
0.233 4.922 0.000
0.243 4.922 0.000
0.253 4.922 0.000
0.263 4.922 0.000
0.273 4.922 0.000
0.283 4.922 0.000
0.293 4.922 0.000
0.303 4.922 0.000
0.313 4.922 0.000
0.323 4.922 0.000
0.333 4.922 0.000
0.343 4.922 0.000
0.352 4.922 0.000
0.362 4.922 0.000
0.372 4.922 0.000
0.382 4.922 0.000
0.392 4.922 0.000
0.402 4.922 0.000
0.412 4.922 0.000
0.422 4.922 0.000
0.432 4.922 0.000
0.442 4.922 0.000
0.452 4.922 0.000
0.462 4.922 0.000
0.472 4.922 0.000
0.482 4.922 0.000
0.492 4.922 0.000
0.502 4.922 0.000
0.512 4.922 0.000
0.522 4.922 0.000
0.532 4.922 0.000
0.542 4.922 0.000
0.552 4.922 0.000
0.562 4.922 0.000
0.572 4.922 0.000
0.582 4.922 0.000
0.592 4.922 0.000
0.602 4.922 0.000
0.611 4.922 0.000
0.621 4.922 0.000
0.631 4.922 0.000
0.641 4.922 0.000
0.651 4.922 0.000
0.661 4.922 0.000
0.671 4.922 0.000
0.681 4.922 0.000
0.691 4.922 0.000
0.701 4.922 0.000
0.711 4.922 0.000
0.721 4.922 0.000
0.731 4.922 0.000
0.741 4.922 0.000
0.751 4.922 0.000
0.761 4.922 0.000
0.771 4.922 0.000
0.781 4.922 0.000
0.791 4.922 0.000
0.801 4.922 0.000
0.811 4.922 0.000
0.821 4.922 1.362
0.831 4.922 2.130
0.841 4.922 2.394
0.851 4.922 2.591
0.861 4.922 2.708
0.870 4.922 2.812
0.880 4.922 2.889
0.890 4.922 2.987
0.900 4.922 3.061
0.910 4.922 3.106
0.920 4.922 3.186
0.930 4.922 3.228
0.940 4.922 3.306
0.950 4.922 3.395
0.960 4.922 3.440
0.970 4.922 3.542
0.980 4.922 3.672
0.990 4.922 3.998

0.004 4.982 0.000
0.014 4.982 0.000
0.024 4.982 0.000
0.034 4.982 0.000
0.044 4.982 0.000
0.054 4.982 0.000
0.064 4.982 0.000
0.074 4.982 0.000
0.084 4.982 0.000
0.093 4.982 0.000
0.103 4.982 0.000
0.113 4.982 0.000
0.123 4.982 0.000
0.133 4.982 0.000
0.143 4.982 0.000
0.153 4.982 0.000
0.163 4.982 0.000
0.173 4.982 0.000
0.183 4.982 0.000
0.193 4.982 0.000
0.203 4.982 0.000
0.213 4.982 0.000
0.223 4.982 0.000
0.233 4.982 0.000
0.243 4.982 0.000
0.253 4.982 0.000
0.263 4.982 0.000
0.273 4.982 0.000
0.283 4.982 0.000
0.293 4.982 0.000
0.303 4.982 0.000
0.313 4.982 0.000
0.323 4.982 0.000
0.333 4.982 0.000
0.343 4.982 0.000
0.352 4.982 0.000
0.362 4.982 0.000
0.372 4.982 0.000
0.382 4.982 0.000
0.392 4.982 0.000
0.402 4.982 0.000
0.412 4.982 0.000
0.422 4.982 0.000
0.432 4.982 0.000
0.442 4.982 0.000
0.452 4.982 0.000
0.462 4.982 0.000
0.472 4.982 0.000
0.482 4.982 0.000
0.492 4.982 0.000
0.502 4.982 0.000
0.512 4.982 0.000
0.522 4.982 0.000
0.532 4.982 0.000
0.542 4.982 0.000
0.552 4.982 0.000
0.562 4.982 0.000
0.572 4.982 0.000
0.582 4.982 0.000
0.592 4.982 0.000
0.602 4.982 0.000
0.611 4.982 0.000
0.621 4.982 0.000
0.631 4.982 0.000
0.641 4.982 0.000
0.651 4.982 0.000
0.661 4.982 0.000
0.671 4.982 0.000
0.681 4.982 0.000
0.691 4.982 0.000
0.701 4.982 0.000
0.711 4.982 0.000
0.721 4.982 0.000
0.731 4.982 0.000
0.741 4.982 0.000
0.751 4.982 0.000
0.761 4.982 0.000
0.771 4.982 0.000
0.781 4.982 0.000
0.791 4.982 0.000
0.801 4.982 0.000
0.811 4.982 0.000
0.821 4.982 0.000
0.831 4.982 1.342
0.841 4.982 2.090
0.851 4.982 2.444
0.861 4.982 2.571
0.870 4.982 2.707
0.880 4.982 2.839
0.890 4.982 2.892
0.900 4.982 3.024
0.910 4.982 3.046
0.920 4.982 3.137
0.930 4.982 3.211
0.940 4.982 3.281
0.950 4.982 3.354
0.960 4.982 3.436
0.970 4.982 3.527
0.980 4.982 3.652
0.990 4.982 3.993

0.004 5.042 0.000
0.014 5.042 0.000
0.024 5.042 0.000
0.034 5.042 0.000
0.044 5.042 0.000
0.054 5.042 0.000
0.064 5.042 0.000
0.074 5.042 0.000
0.084 5.042 0.000
0.093 5.042 0.000
0.103 5.042 0.000
0.113 5.042 0.000
0.123 5.042 0.000
0.133 5.042 0.000
0.143 5.042 0.000
0.153 5.042 0.000
0.163 5.042 0.000
0.173 5.042 0.000
0.183 5.042 0.000
0.193 5.042 0.000
0.203 5.042 0.000
0.213 5.042 0.000
0.223 5.042 0.000
0.233 5.042 0.000
0.243 5.042 0.000
0.253 5.042 0.000
0.263 5.042 0.000
0.273 5.042 0.000
0.283 5.042 0.000
0.293 5.042 0.000
0.303 5.042 0.000
0.313 5.042 0.000
0.323 5.042 0.000
0.333 5.042 0.000
0.343 5.042 0.000
0.352 5.042 0.000
0.362 5.042 0.000
0.372 5.042 0.000
0.382 5.042 0.000
0.392 5.042 0.000
0.402 5.042 0.000
0.412 5.042 0.000
0.422 5.042 0.000
0.432 5.042 0.000
0.442 5.042 0.000
0.452 5.042 0.000
0.462 5.042 0.000
0.472 5.042 0.000
0.482 5.042 0.000
0.492 5.042 0.000
0.502 5.042 0.000
0.512 5.042 0.000
0.522 5.042 0.000
0.532 5.042 0.000
0.542 5.042 0.000
0.552 5.042 0.000
0.562 5.042 0.000
0.572 5.042 0.000
0.582 5.042 0.000
0.592 5.042 0.000
0.602 5.042 0.000
0.611 5.042 0.000
0.621 5.042 0.000
0.631 5.042 0.000
0.641 5.042 0.000
0.651 5.042 0.000
0.661 5.042 0.000
0.671 5.042 0.000
0.681 5.042 0.000
0.691 5.042 0.000
0.701 5.042 0.000
0.711 5.042 0.000
0.721 5.042 0.000
0.731 5.042 0.000
0.741 5.042 0.000
0.751 5.042 0.000
0.761 5.042 0.000
0.771 5.042 0.000
0.781 5.042 0.000
0.791 5.042 0.000
0.801 5.042 0.000
0.811 5.042 0.000
0.821 5.042 0.000
0.831 5.042 0.000
0.841 5.042 1.398
0.851 5.042 2.090
0.861 5.042 2.453
0.870 5.042 2.642
0.880 5.042 2.759
0.890 5.042 2.870
0.900 5.042 2.918
0.910 5.042 3.029
0.920 5.042 3.100
0.930 5.042 3.170
0.940 5.042 3.241
0.950 5.042 3.327
0.960 5.042 3.404
0.970 5.042 3.502
0.980 5.042 3.638
0.990 5.042 3.983

0.004 5.102 0.000
0.014 5.102 0.000
0.024 5.102 0.000
0.034 5.102 0.000
0.044 5.102 0.000
0.054 5.102 0.000
0.064 5.102 0.000
0.074 5.102 0.000
0.084 5.102 0.000
0.093 5.102 0.000
0.103 5.102 0.000
0.113 5.102 0.000
0.123 5.102 0.000
0.133 5.102 0.000
0.143 5.102 0.000
0.153 5.102 0.000
0.163 5.102 0.000
0.173 5.102 0.000
0.183 5.102 0.000
0.193 5.102 0.000
0.203 5.102 0.000
0.213 5.102 0.000
0.223 5.102 0.000
0.233 5.102 0.000
0.243 5.102 0.000
0.253 5.102 0.000
0.263 5.102 0.000
0.273 5.102 0.000
0.283 5.102 0.000
0.293 5.102 0.000
0.303 5.102 0.000
0.313 5.102 0.000
0.323 5.102 0.000
0.333 5.102 0.000
0.343 5.102 0.000
0.352 5.102 0.000
0.362 5.102 0.000
0.372 5.102 0.000
0.382 5.102 0.000
0.392 5.102 0.000
0.402 5.102 0.000
0.412 5.102 0.000
0.422 5.102 0.000
0.432 5.102 0.000
0.442 5.102 0.000
0.452 5.102 0.000
0.462 5.102 0.000
0.472 5.102 0.000
0.482 5.102 0.000
0.492 5.102 0.000
0.502 5.102 0.000
0.512 5.102 0.000
0.522 5.102 0.000
0.532 5.102 0.000
0.542 5.102 0.000
0.552 5.102 0.000
0.562 5.102 0.000
0.572 5.102 0.000
0.582 5.102 0.000
0.592 5.102 0.000
0.602 5.102 0.000
0.611 5.102 0.000
0.621 5.102 0.000
0.631 5.102 0.000
0.641 5.102 0.000
0.651 5.102 0.000
0.661 5.102 0.000
0.671 5.102 0.000
0.681 5.102 0.000
0.691 5.102 0.000
0.701 5.102 0.000
0.711 5.102 0.000
0.721 5.102 0.000
0.731 5.102 0.000
0.741 5.102 0.000
0.751 5.102 0.000
0.761 5.102 0.000
0.771 5.102 0.000
0.781 5.102 0.000
0.791 5.102 0.000
0.801 5.102 0.000
0.811 5.102 0.000
0.821 5.102 0.000
0.831 5.102 0.000
0.841 5.102 0.000
0.851 5.102 1.462
0.861 5.102 2.107
0.870 5.102 2.452
0.880 5.102 2.678
0.890 5.102 2.734
0.900 5.102 2.879
0.910 5.102 2.968
0.920 5.102 3.042
0.930 5.102 3.138
0.940 5.102 3.230
0.950 5.102 3.292
0.960 5.102 3.379
0.970 5.102 3.477
0.980 5.102 3.623
0.990 5.102 3.968

0.004 5.161 0.000
0.014 5.161 0.000
0.024 5.161 0.000
0.034 5.161 0.000
0.044 5.161 0.000
0.054 5.161 0.000
0.064 5.161 0.000
0.074 5.161 0.000
0.084 5.161 0.000
0.093 5.161 0.000
0.103 5.161 0.000
0.113 5.161 0.000
0.123 5.161 0.000
0.133 5.161 0.000
0.143 5.161 0.000
0.153 5.161 0.000
0.163 5.161 0.000
0.173 5.161 0.000
0.183 5.161 0.000
0.193 5.161 0.000
0.203 5.161 0.000
0.213 5.161 0.000
0.223 5.161 0.000
0.233 5.161 0.000
0.243 5.161 0.000
0.253 5.161 0.000
0.263 5.161 0.000
0.273 5.161 0.000
0.283 5.161 0.000
0.293 5.161 0.000
0.303 5.161 0.000
0.313 5.161 0.000
0.323 5.161 0.000
0.333 5.161 0.000
0.343 5.161 0.000
0.352 5.161 0.000
0.362 5.161 0.000
0.372 5.161 0.000
0.382 5.161 0.000
0.392 5.161 0.000
0.402 5.161 0.000
0.412 5.161 0.000
0.422 5.161 0.000
0.432 5.161 0.000
0.442 5.161 0.000
0.452 5.161 0.000
0.462 5.161 0.000
0.472 5.161 0.000
0.482 5.161 0.000
0.492 5.161 0.000
0.502 5.161 0.000
0.512 5.161 0.000
0.522 5.161 0.000
0.532 5.161 0.000
0.542 5.161 0.000
0.552 5.161 0.000
0.562 5.161 0.000
0.572 5.161 0.000
0.582 5.161 0.000
0.592 5.161 0.000
0.602 5.161 0.000
0.611 5.161 0.000
0.621 5.161 0.000
0.631 5.161 0.000
0.641 5.161 0.000
0.651 5.161 0.000
0.661 5.161 0.000
0.671 5.161 0.000
0.681 5.161 0.000
0.691 5.161 0.000
0.701 5.161 0.000
0.711 5.161 0.000
0.721 5.161 0.000
0.731 5.161 0.000
0.741 5.161 0.000
0.751 5.161 0.000
0.761 5.161 0.000
0.771 5.161 0.000
0.781 5.161 0.000
0.791 5.161 0.000
0.801 5.161 0.000
0.811 5.161 0.000
0.821 5.161 0.000
0.831 5.161 0.000
0.841 5.161 0.000
0.851 5.161 0.000
0.861 5.161 1.255
0.870 5.161 2.146
0.880 5.161 2.442
0.890 5.161 2.615
0.900 5.161 2.790
0.910 5.161 2.892
0.920 5.161 2.972
0.930 5.161 3.097
0.940 5.161 3.188
0.950 5.161 3.260
0.960 5.161 3.343
0.970 5.161 3.457
0.980 5.161 3.596
0.990 5.161 3.959

0.004 5.221 0.000
0.014 5.221 0.000
0.024 5.221 0.000
0.034 5.221 0.000
0.044 5.221 0.000
0.054 5.221 0.000
0.064 5.221 0.000
0.074 5.221 0.000
0.084 5.221 0.000
0.093 5.221 0.000
0.103 5.221 0.000
0.113 5.221 0.000
0.123 5.221 0.000
0.133 5.221 0.000
0.143 5.221 0.000
0.153 5.221 0.000
0.163 5.221 0.000
0.173 5.221 0.000
0.183 5.221 0.000
0.193 5.221 0.000
0.203 5.221 0.000
0.213 5.221 0.000
0.223 5.221 0.000
0.233 5.221 0.000
0.243 5.221 0.000
0.253 5.221 0.000
0.263 5.221 0.000
0.273 5.221 0.000
0.283 5.221 0.000
0.293 5.221 0.000
0.303 5.221 0.000
0.313 5.221 0.000
0.323 5.221 0.000
0.333 5.221 0.000
0.343 5.221 0.000
0.352 5.221 0.000
0.362 5.221 0.000
0.372 5.221 0.000
0.382 5.221 0.000
0.392 5.221 0.000
0.402 5.221 0.000
0.412 5.221 0.000
0.422 5.221 0.000
0.432 5.221 0.000
0.442 5.221 0.000
0.452 5.221 0.000
0.462 5.221 0.000
0.472 5.221 0.000
0.482 5.221 0.000
0.492 5.221 0.000
0.502 5.221 0.000
0.512 5.221 0.000
0.522 5.221 0.000
0.532 5.221 0.000
0.542 5.221 0.000
0.552 5.221 0.000
0.562 5.221 0.000
0.572 5.221 0.000
0.582 5.221 0.000
0.592 5.221 0.000
0.602 5.221 0.000
0.611 5.221 0.000
0.621 5.221 0.000
0.631 5.221 0.000
0.641 5.221 0.000
0.651 5.221 0.000
0.661 5.221 0.000
0.671 5.221 0.000
0.681 5.221 0.000
0.691 5.221 0.000
0.701 5.221 0.000
0.711 5.221 0.000
0.721 5.221 0.000
0.731 5.221 0.000
0.741 5.221 0.000
0.751 5.221 0.000
0.761 5.221 0.000
0.771 5.221 0.000
0.781 5.221 0.000
0.791 5.221 0.000
0.801 5.221 0.000
0.811 5.221 0.000
0.821 5.221 0.000
0.831 5.221 0.000
0.841 5.221 0.000
0.851 5.221 0.000
0.861 5.221 0.000
0.870 5.221 1.342
0.880 5.221 2.243
0.890 5.221 2.529
0.900 5.221 2.688
0.910 5.221 2.839
0.920 5.221 2.925
0.930 5.221 3.025
0.940 5.221 3.134
0.950 5.221 3.235
0.960 5.221 3.329
0.970 5.221 3.442
0.980 5.221 3.581
0.990 5.221 3.944

0.004 5.281 0.000
0.014 5.281 0.000
0.024 5.281 0.000
0.034 5.281 0.000
0.044 5.281 0.000
0.054 5.281 0.000
0.064 5.281 0.000
0.074 5.281 0.000
0.084 5.281 0.000
0.093 5.281 0.000
0.103 5.281 0.000
0.113 5.281 0.000
0.123 5.281 0.000
0.133 5.281 0.000
0.143 5.281 0.000
0.153 5.281 0.000
0.163 5.281 0.000
0.173 5.281 0.000
0.183 5.281 0.000
0.193 5.281 0.000
0.203 5.281 0.000
0.213 5.281 0.000
0.223 5.281 0.000
0.233 5.281 0.000
0.243 5.281 0.000
0.253 5.281 0.000
0.263 5.281 0.000
0.273 5.281 0.000
0.283 5.281 0.000
0.293 5.281 0.000
0.303 5.281 0.000
0.313 5.281 0.000
0.323 5.281 0.000
0.333 5.281 0.000
0.343 5.281 0.000
0.352 5.281 0.000
0.362 5.281 0.000
0.372 5.281 0.000
0.382 5.281 0.000
0.392 5.281 0.000
0.402 5.281 0.000
0.412 5.281 0.000
0.422 5.281 0.000
0.432 5.281 0.000
0.442 5.281 0.000
0.452 5.281 0.000
0.462 5.281 0.000
0.472 5.281 0.000
0.482 5.281 0.000
0.492 5.281 0.000
0.502 5.281 0.000
0.512 5.281 0.000
0.522 5.281 0.000
0.532 5.281 0.000
0.542 5.281 0.000
0.552 5.281 0.000
0.562 5.281 0.000
0.572 5.281 0.000
0.582 5.281 0.000
0.592 5.281 0.000
0.602 5.281 0.000
0.611 5.281 0.000
0.621 5.281 0.000
0.631 5.281 0.000
0.641 5.281 0.000
0.651 5.281 0.000
0.661 5.281 0.000
0.671 5.281 0.000
0.681 5.281 0.000
0.691 5.281 0.000
0.701 5.281 0.000
0.711 5.281 0.000
0.721 5.281 0.000
0.731 5.281 0.000
0.741 5.281 0.000
0.751 5.281 0.000
0.761 5.281 0.000
0.771 5.281 0.000
0.781 5.281 0.000
0.791 5.281 0.000
0.801 5.281 0.000
0.811 5.281 0.000
0.821 5.281 0.000
0.831 5.281 0.000
0.841 5.281 0.000
0.851 5.281 0.000
0.861 5.281 0.000
0.870 5.281 0.000
0.880 5.281 1.591
0.890 5.281 2.265
0.900 5.281 2.547
0.910 5.281 2.724
0.920 5.281 2.902
0.930 5.281 2.979
0.940 5.281 3.096
0.950 5.281 3.198
0.960 5.281 3.297
0.970 5.281 3.410
0.980 5.281 3.567
0.990 5.281 3.952

0.004 5.341 0.000
0.014 5.341 0.000
0.024 5.341 0.000
0.034 5.341 0.000
0.044 5.341 0.000
0.054 5.341 0.000
0.064 5.341 0.000
0.074 5.341 0.000
0.084 5.341 0.000
0.093 5.341 0.000
0.103 5.341 0.000
0.113 5.341 0.000
0.123 5.341 0.000
0.133 5.341 0.000
0.143 5.341 0.000
0.153 5.341 0.000
0.163 5.341 0.000
0.173 5.341 0.000
0.183 5.341 0.000
0.193 5.341 0.000
0.203 5.341 0.000
0.213 5.341 0.000
0.223 5.341 0.000
0.233 5.341 0.000
0.243 5.341 0.000
0.253 5.341 0.000
0.263 5.341 0.000
0.273 5.341 0.000
0.283 5.341 0.000
0.293 5.341 0.000
0.303 5.341 0.000
0.313 5.341 0.000
0.323 5.341 0.000
0.333 5.341 0.000
0.343 5.341 0.000
0.352 5.341 0.000
0.362 5.341 0.000
0.372 5.341 0.000
0.382 5.341 0.000
0.392 5.341 0.000
0.402 5.341 0.000
0.412 5.341 0.000
0.422 5.341 0.000
0.432 5.341 0.000
0.442 5.341 0.000
0.452 5.341 0.000
0.462 5.341 0.000
0.472 5.341 0.000
0.482 5.341 0.000
0.492 5.341 0.000
0.502 5.341 0.000
0.512 5.341 0.000
0.522 5.341 0.000
0.532 5.341 0.000
0.542 5.341 0.000
0.552 5.341 0.000
0.562 5.341 0.000
0.572 5.341 0.000
0.582 5.341 0.000
0.592 5.341 0.000
0.602 5.341 0.000
0.611 5.341 0.000
0.621 5.341 0.000
0.631 5.341 0.000
0.641 5.341 0.000
0.651 5.341 0.000
0.661 5.341 0.000
0.671 5.341 0.000
0.681 5.341 0.000
0.691 5.341 0.000
0.701 5.341 0.000
0.711 5.341 0.000
0.721 5.341 0.000
0.731 5.341 0.000
0.741 5.341 0.000
0.751 5.341 0.000
0.761 5.341 0.000
0.771 5.341 0.000
0.781 5.341 0.000
0.791 5.341 0.000
0.801 5.341 0.000
0.811 5.341 0.000
0.821 5.341 0.000
0.831 5.341 0.000
0.841 5.341 0.000
0.851 5.341 0.000
0.861 5.341 0.000
0.870 5.341 0.000
0.880 5.341 0.000
0.890 5.341 1.398
0.900 5.341 2.250
0.910 5.341 2.590
0.920 5.341 2.787
0.930 5.341 2.928
0.940 5.341 3.017
0.950 5.341 3.146
0.960 5.341 3.269
0.970 5.341 3.391
0.980 5.341 3.543
0.990 5.341 3.933

0.004 5.401 0.000
0.014 5.401 0.000
0.024 5.401 0.000
0.034 5.401 0.000
0.044 5.401 0.000
0.054 5.401 0.000
0.064 5.401 0.000
0.074 5.401 0.000
0.084 5.401 0.000
0.093 5.401 0.000
0.103 5.401 0.000
0.113 5.401 0.000
0.123 5.401 0.000
0.133 5.401 0.000
0.143 5.401 0.000
0.153 5.401 0.000
0.163 5.401 0.000
0.173 5.401 0.000
0.183 5.401 0.000
0.193 5.401 0.000
0.203 5.401 0.000
0.213 5.401 0.000
0.223 5.401 0.000
0.233 5.401 0.000
0.243 5.401 0.000
0.253 5.401 0.000
0.263 5.401 0.000
0.273 5.401 0.000
0.283 5.401 0.000
0.293 5.401 0.000
0.303 5.401 0.000
0.313 5.401 0.000
0.323 5.401 0.000
0.333 5.401 0.000
0.343 5.401 0.000
0.352 5.401 0.000
0.362 5.401 0.000
0.372 5.401 0.000
0.382 5.401 0.000
0.392 5.401 0.000
0.402 5.401 0.000
0.412 5.401 0.000
0.422 5.401 0.000
0.432 5.401 0.000
0.442 5.401 0.000
0.452 5.401 0.000
0.462 5.401 0.000
0.472 5.401 0.000
0.482 5.401 0.000
0.492 5.401 0.000
0.502 5.401 0.000
0.512 5.401 0.000
0.522 5.401 0.000
0.532 5.401 0.000
0.542 5.401 0.000
0.552 5.401 0.000
0.562 5.401 0.000
0.572 5.401 0.000
0.582 5.401 0.000
0.592 5.401 0.000
0.602 5.401 0.000
0.611 5.401 0.000
0.621 5.401 0.000
0.631 5.401 0.000
0.641 5.401 0.000
0.651 5.401 0.000
0.661 5.401 0.000
0.671 5.401 0.000
0.681 5.401 0.000
0.691 5.401 0.000
0.701 5.401 0.000
0.711 5.401 0.000
0.721 5.401 0.000
0.731 5.401 0.000
0.741 5.401 0.000
0.751 5.401 0.000
0.761 5.401 0.000
0.771 5.401 0.000
0.781 5.401 0.000
0.791 5.401 0.000
0.801 5.401 0.000
0.811 5.401 0.000
0.821 5.401 0.000
0.831 5.401 0.000
0.841 5.401 0.000
0.851 5.401 0.000
0.861 5.401 0.000
0.870 5.401 0.000
0.880 5.401 0.000
0.890 5.401 0.000
0.900 5.401 1.613
0.910 5.401 2.330
0.920 5.401 2.693
0.930 5.401 2.806
0.940 5.401 2.956
0.950 5.401 3.085
0.960 5.401 3.240
0.970 5.401 3.361
0.980 5.401 3.507
0.990 5.401 3.933

0.004 5.461 0.000
0.014 5.461 0.000
0.024 5.461 0.000
0.034 5.461 0.000
0.044 5.461 0.000
0.054 5.461 0.000
0.064 5.461 0.000
0.074 5.461 0.000
0.084 5.461 0.000
0.093 5.461 0.000
0.103 5.461 0.000
0.113 5.461 0.000
0.123 5.461 0.000
0.133 5.461 0.000
0.143 5.461 0.000
0.153 5.461 0.000
0.163 5.461 0.000
0.173 5.461 0.000
0.183 5.461 0.000
0.193 5.461 0.000
0.203 5.461 0.000
0.213 5.461 0.000
0.223 5.461 0.000
0.233 5.461 0.000
0.243 5.461 0.000
0.253 5.461 0.000
0.263 5.461 0.000
0.273 5.461 0.000
0.283 5.461 0.000
0.293 5.461 0.000
0.303 5.461 0.000
0.313 5.461 0.000
0.323 5.461 0.000
0.333 5.461 0.000
0.343 5.461 0.000
0.352 5.461 0.000
0.362 5.461 0.000
0.372 5.461 0.000
0.382 5.461 0.000
0.392 5.461 0.000
0.402 5.461 0.000
0.412 5.461 0.000
0.422 5.461 0.000
0.432 5.461 0.000
0.442 5.461 0.000
0.452 5.461 0.000
0.462 5.461 0.000
0.472 5.461 0.000
0.482 5.461 0.000
0.492 5.461 0.000
0.502 5.461 0.000
0.512 5.461 0.000
0.522 5.461 0.000
0.532 5.461 0.000
0.542 5.461 0.000
0.552 5.461 0.000
0.562 5.461 0.000
0.572 5.461 0.000
0.582 5.461 0.000
0.592 5.461 0.000
0.602 5.461 0.000
0.611 5.461 0.000
0.621 5.461 0.000
0.631 5.461 0.000
0.641 5.461 0.000
0.651 5.461 0.000
0.661 5.461 0.000
0.671 5.461 0.000
0.681 5.461 0.000
0.691 5.461 0.000
0.701 5.461 0.000
0.711 5.461 0.000
0.721 5.461 0.000
0.731 5.461 0.000
0.741 5.461 0.000
0.751 5.461 0.000
0.761 5.461 0.000
0.771 5.461 0.000
0.781 5.461 0.000
0.791 5.461 0.000
0.801 5.461 0.000
0.811 5.461 0.000
0.821 5.461 0.000
0.831 5.461 0.000
0.841 5.461 0.000
0.851 5.461 0.000
0.861 5.461 0.000
0.870 5.461 0.000
0.880 5.461 0.000
0.890 5.461 0.000
0.900 5.461 0.000
0.910 5.461 1.623
0.920 5.461 2.324
0.930 5.461 2.698
0.940 5.461 2.876
0.950 5.461 3.012
0.960 5.461 3.159
0.970 5.461 3.316
0.980 5.461 3.507
0.990 5.461 3.922

0.004 5.521 0.000
0.014 5.521 0.000
0.024 5.521 0.000
0.034 5.521 0.000
0.044 5.521 0.000
0.054 5.521 0.000
0.064 5.521 0.000
0.074 5.521 0.000
0.084 5.521 0.000
0.093 5.521 0.000
0.103 5.521 0.000
0.113 5.521 0.000
0.123 5.521 0.000
0.133 5.521 0.000
0.143 5.521 0.000
0.153 5.521 0.000
0.163 5.521 0.000
0.173 5.521 0.000
0.183 5.521 0.000
0.193 5.521 0.000
0.203 5.521 0.000
0.213 5.521 0.000
0.223 5.521 0.000
0.233 5.521 0.000
0.243 5.521 0.000
0.253 5.521 0.000
0.263 5.521 0.000
0.273 5.521 0.000
0.283 5.521 0.000
0.293 5.521 0.000
0.303 5.521 0.000
0.313 5.521 0.000
0.323 5.521 0.000
0.333 5.521 0.000
0.343 5.521 0.000
0.352 5.521 0.000
0.362 5.521 0.000
0.372 5.521 0.000
0.382 5.521 0.000
0.392 5.521 0.000
0.402 5.521 0.000
0.412 5.521 0.000
0.422 5.521 0.000
0.432 5.521 0.000
0.442 5.521 0.000
0.452 5.521 0.000
0.462 5.521 0.000
0.472 5.521 0.000
0.482 5.521 0.000
0.492 5.521 0.000
0.502 5.521 0.000
0.512 5.521 0.000
0.522 5.521 0.000
0.532 5.521 0.000
0.542 5.521 0.000
0.552 5.521 0.000
0.562 5.521 0.000
0.572 5.521 0.000
0.582 5.521 0.000
0.592 5.521 0.000
0.602 5.521 0.000
0.611 5.521 0.000
0.621 5.521 0.000
0.631 5.521 0.000
0.641 5.521 0.000
0.651 5.521 0.000
0.661 5.521 0.000
0.671 5.521 0.000
0.681 5.521 0.000
0.691 5.521 0.000
0.701 5.521 0.000
0.711 5.521 0.000
0.721 5.521 0.000
0.731 5.521 0.000
0.741 5.521 0.000
0.751 5.521 0.000
0.761 5.521 0.000
0.771 5.521 0.000
0.781 5.521 0.000
0.791 5.521 0.000
0.801 5.521 0.000
0.811 5.521 0.000
0.821 5.521 0.000
0.831 5.521 0.000
0.841 5.521 0.000
0.851 5.521 0.000
0.861 5.521 0.000
0.870 5.521 0.000
0.880 5.521 0.000
0.890 5.521 0.000
0.900 5.521 0.000
0.910 5.521 0.000
0.920 5.521 1.724
0.930 5.521 2.422
0.940 5.521 2.757
0.950 5.521 2.940
0.960 5.521 3.126
0.970 5.521 3.279
0.980 5.521 3.481
0.990 5.521 3.911

0.004 5.581 0.000
0.014 5.581 0.000
0.024 5.581 0.000
0.034 5.581 0.000
0.044 5.581 0.000
0.054 5.581 0.000
0.064 5.581 0.000
0.074 5.581 0.000
0.084 5.581 0.000
0.093 5.581 0.000
0.103 5.581 0.000
0.113 5.581 0.000
0.123 5.581 0.000
0.133 5.581 0.000
0.143 5.581 0.000
0.153 5.581 0.000
0.163 5.581 0.000
0.173 5.581 0.000
0.183 5.581 0.000
0.193 5.581 0.000
0.203 5.581 0.000
0.213 5.581 0.000
0.223 5.581 0.000
0.233 5.581 0.000
0.243 5.581 0.000
0.253 5.581 0.000
0.263 5.581 0.000
0.273 5.581 0.000
0.283 5.581 0.000
0.293 5.581 0.000
0.303 5.581 0.000
0.313 5.581 0.000
0.323 5.581 0.000
0.333 5.581 0.000
0.343 5.581 0.000
0.352 5.581 0.000
0.362 5.581 0.000
0.372 5.581 0.000
0.382 5.581 0.000
0.392 5.581 0.000
0.402 5.581 0.000
0.412 5.581 0.000
0.422 5.581 0.000
0.432 5.581 0.000
0.442 5.581 0.000
0.452 5.581 0.000
0.462 5.581 0.000
0.472 5.581 0.000
0.482 5.581 0.000
0.492 5.581 0.000
0.502 5.581 0.000
0.512 5.581 0.000
0.522 5.581 0.000
0.532 5.581 0.000
0.542 5.581 0.000
0.552 5.581 0.000
0.562 5.581 0.000
0.572 5.581 0.000
0.582 5.581 0.000
0.592 5.581 0.000
0.602 5.581 0.000
0.611 5.581 0.000
0.621 5.581 0.000
0.631 5.581 0.000
0.641 5.581 0.000
0.651 5.581 0.000
0.661 5.581 0.000
0.671 5.581 0.000
0.681 5.581 0.000
0.691 5.581 0.000
0.701 5.581 0.000
0.711 5.581 0.000
0.721 5.581 0.000
0.731 5.581 0.000
0.741 5.581 0.000
0.751 5.581 0.000
0.761 5.581 0.000
0.771 5.581 0.000
0.781 5.581 0.000
0.791 5.581 0.000
0.801 5.581 0.000
0.811 5.581 0.000
0.821 5.581 0.000
0.831 5.581 0.000
0.841 5.581 0.000
0.851 5.581 0.000
0.861 5.581 0.000
0.870 5.581 0.000
0.880 5.581 0.000
0.890 5.581 0.000
0.900 5.581 0.000
0.910 5.581 0.000
0.920 5.581 0.000
0.930 5.581 1.708
0.940 5.581 2.535
0.950 5.581 2.866
0.960 5.581 3.033
0.970 5.581 3.243
0.980 5.581 3.452
0.990 5.581 3.910

0.004 5.641 0.000
0.014 5.641 0.000
0.024 5.641 0.000
0.034 5.641 0.000
0.044 5.641 0.000
0.054 5.641 0.000
0.064 5.641 0.000
0.074 5.641 0.000
0.084 5.641 0.000
0.093 5.641 0.000
0.103 5.641 0.000
0.113 5.641 0.000
0.123 5.641 0.000
0.133 5.641 0.000
0.143 5.641 0.000
0.153 5.641 0.000
0.163 5.641 0.000
0.173 5.641 0.000
0.183 5.641 0.000
0.193 5.641 0.000
0.203 5.641 0.000
0.213 5.641 0.000
0.223 5.641 0.000
0.233 5.641 0.000
0.243 5.641 0.000
0.253 5.641 0.000
0.263 5.641 0.000
0.273 5.641 0.000
0.283 5.641 0.000
0.293 5.641 0.000
0.303 5.641 0.000
0.313 5.641 0.000
0.323 5.641 0.000
0.333 5.641 0.000
0.343 5.641 0.000
0.352 5.641 0.000
0.362 5.641 0.000
0.372 5.641 0.000
0.382 5.641 0.000
0.392 5.641 0.000
0.402 5.641 0.000
0.412 5.641 0.000
0.422 5.641 0.000
0.432 5.641 0.000
0.442 5.641 0.000
0.452 5.641 0.000
0.462 5.641 0.000
0.472 5.641 0.000
0.482 5.641 0.000
0.492 5.641 0.000
0.502 5.641 0.000
0.512 5.641 0.000
0.522 5.641 0.000
0.532 5.641 0.000
0.542 5.641 0.000
0.552 5.641 0.000
0.562 5.641 0.000
0.572 5.641 0.000
0.582 5.641 0.000
0.592 5.641 0.000
0.602 5.641 0.000
0.611 5.641 0.000
0.621 5.641 0.000
0.631 5.641 0.000
0.641 5.641 0.000
0.651 5.641 0.000
0.661 5.641 0.000
0.671 5.641 0.000
0.681 5.641 0.000
0.691 5.641 0.000
0.701 5.641 0.000
0.711 5.641 0.000
0.721 5.641 0.000
0.731 5.641 0.000
0.741 5.641 0.000
0.751 5.641 0.000
0.761 5.641 0.000
0.771 5.641 0.000
0.781 5.641 0.000
0.791 5.641 0.000
0.801 5.641 0.000
0.811 5.641 0.000
0.821 5.641 0.000
0.831 5.641 0.000
0.841 5.641 0.000
0.851 5.641 0.000
0.861 5.641 0.000
0.870 5.641 0.000
0.880 5.641 0.000
0.890 5.641 0.000
0.900 5.641 0.000
0.910 5.641 0.000
0.920 5.641 0.000
0.930 5.641 0.000
0.940 5.641 1.748
0.950 5.641 2.599
0.960 5.641 2.941
0.970 5.641 3.195
0.980 5.641 3.403
0.990 5.641 3.901

0.004 5.700 0.000
0.014 5.700 0.000
0.024 5.700 0.000
0.034 5.700 0.000
0.044 5.700 0.000
0.054 5.700 0.000
0.064 5.700 0.000
0.074 5.700 0.000
0.084 5.700 0.000
0.093 5.700 0.000
0.103 5.700 0.000
0.113 5.700 0.000
0.123 5.700 0.000
0.133 5.700 0.000
0.143 5.700 0.000
0.153 5.700 0.000
0.163 5.700 0.000
0.173 5.700 0.000
0.183 5.700 0.000
0.193 5.700 0.000
0.203 5.700 0.000
0.213 5.700 0.000
0.223 5.700 0.000
0.233 5.700 0.000
0.243 5.700 0.000
0.253 5.700 0.000
0.263 5.700 0.000
0.273 5.700 0.000
0.283 5.700 0.000
0.293 5.700 0.000
0.303 5.700 0.000
0.313 5.700 0.000
0.323 5.700 0.000
0.333 5.700 0.000
0.343 5.700 0.000
0.352 5.700 0.000
0.362 5.700 0.000
0.372 5.700 0.000
0.382 5.700 0.000
0.392 5.700 0.000
0.402 5.700 0.000
0.412 5.700 0.000
0.422 5.700 0.000
0.432 5.700 0.000
0.442 5.700 0.000
0.452 5.700 0.000
0.462 5.700 0.000
0.472 5.700 0.000
0.482 5.700 0.000
0.492 5.700 0.000
0.502 5.700 0.000
0.512 5.700 0.000
0.522 5.700 0.000
0.532 5.700 0.000
0.542 5.700 0.000
0.552 5.700 0.000
0.562 5.700 0.000
0.572 5.700 0.000
0.582 5.700 0.000
0.592 5.700 0.000
0.602 5.700 0.000
0.611 5.700 0.000
0.621 5.700 0.000
0.631 5.700 0.000
0.641 5.700 0.000
0.651 5.700 0.000
0.661 5.700 0.000
0.671 5.700 0.000
0.681 5.700 0.000
0.691 5.700 0.000
0.701 5.700 0.000
0.711 5.700 0.000
0.721 5.700 0.000
0.731 5.700 0.000
0.741 5.700 0.000
0.751 5.700 0.000
0.761 5.700 0.000
0.771 5.700 0.000
0.781 5.700 0.000
0.791 5.700 0.000
0.801 5.700 0.000
0.811 5.700 0.000
0.821 5.700 0.000
0.831 5.700 0.000
0.841 5.700 0.000
0.851 5.700 0.000
0.861 5.700 0.000
0.870 5.700 0.000
0.880 5.700 0.000
0.890 5.700 0.000
0.900 5.700 0.000
0.910 5.700 0.000
0.920 5.700 0.000
0.930 5.700 0.000
0.940 5.700 0.000
0.950 5.700 1.908
0.960 5.700 2.727
0.970 5.700 3.074
0.980 5.700 3.368
0.990 5.700 3.895

0.004 5.760 0.000
0.014 5.760 0.000
0.024 5.760 0.000
0.034 5.760 0.000
0.044 5.760 0.000
0.054 5.760 0.000
0.064 5.760 0.000
0.074 5.760 0.000
0.084 5.760 0.000
0.093 5.760 0.000
0.103 5.760 0.000
0.113 5.760 0.000
0.123 5.760 0.000
0.133 5.760 0.000
0.143 5.760 0.000
0.153 5.760 0.000
0.163 5.760 0.000
0.173 5.760 0.000
0.183 5.760 0.000
0.193 5.760 0.000
0.203 5.760 0.000
0.213 5.760 0.000
0.223 5.760 0.000
0.233 5.760 0.000
0.243 5.760 0.000
0.253 5.760 0.000
0.263 5.760 0.000
0.273 5.760 0.000
0.283 5.760 0.000
0.293 5.760 0.000
0.303 5.760 0.000
0.313 5.760 0.000
0.323 5.760 0.000
0.333 5.760 0.000
0.343 5.760 0.000
0.352 5.760 0.000
0.362 5.760 0.000
0.372 5.760 0.000
0.382 5.760 0.000
0.392 5.760 0.000
0.402 5.760 0.000
0.412 5.760 0.000
0.422 5.760 0.000
0.432 5.760 0.000
0.442 5.760 0.000
0.452 5.760 0.000
0.462 5.760 0.000
0.472 5.760 0.000
0.482 5.760 0.000
0.492 5.760 0.000
0.502 5.760 0.000
0.512 5.760 0.000
0.522 5.760 0.000
0.532 5.760 0.000
0.542 5.760 0.000
0.552 5.760 0.000
0.562 5.760 0.000
0.572 5.760 0.000
0.582 5.760 0.000
0.592 5.760 0.000
0.602 5.760 0.000
0.611 5.760 0.000
0.621 5.760 0.000
0.631 5.760 0.000
0.641 5.760 0.000
0.651 5.760 0.000
0.661 5.760 0.000
0.671 5.760 0.000
0.681 5.760 0.000
0.691 5.760 0.000
0.701 5.760 0.000
0.711 5.760 0.000
0.721 5.760 0.000
0.731 5.760 0.000
0.741 5.760 0.000
0.751 5.760 0.000
0.761 5.760 0.000
0.771 5.760 0.000
0.781 5.760 0.000
0.791 5.760 0.000
0.801 5.760 0.000
0.811 5.760 0.000
0.821 5.760 0.000
0.831 5.760 0.000
0.841 5.760 0.000
0.851 5.760 0.000
0.861 5.760 0.000
0.870 5.760 0.000
0.880 5.760 0.000
0.890 5.760 0.000
0.900 5.760 0.000
0.910 5.760 0.000
0.920 5.760 0.000
0.930 5.760 0.000
0.940 5.760 0.000
0.950 5.760 0.000
0.960 5.760 2.114
0.970 5.760 2.903
0.980 5.760 3.293
0.990 5.760 3.893

0.004 5.820 0.000
0.014 5.820 0.000
0.024 5.820 0.000
0.034 5.820 0.000
0.044 5.820 0.000
0.054 5.820 0.000
0.064 5.820 0.000
0.074 5.820 0.000
0.084 5.820 0.000
0.093 5.820 0.000
0.103 5.820 0.000
0.113 5.820 0.000
0.123 5.820 0.000
0.133 5.820 0.000
0.143 5.820 0.000
0.153 5.820 0.000
0.163 5.820 0.000
0.173 5.820 0.000
0.183 5.820 0.000
0.193 5.820 0.000
0.203 5.820 0.000
0.213 5.820 0.000
0.223 5.820 0.000
0.233 5.820 0.000
0.243 5.820 0.000
0.253 5.820 0.000
0.263 5.820 0.000
0.273 5.820 0.000
0.283 5.820 0.000
0.293 5.820 0.000
0.303 5.820 0.000
0.313 5.820 0.000
0.323 5.820 0.000
0.333 5.820 0.000
0.343 5.820 0.000
0.352 5.820 0.000
0.362 5.820 0.000
0.372 5.820 0.000
0.382 5.820 0.000
0.392 5.820 0.000
0.402 5.820 0.000
0.412 5.820 0.000
0.422 5.820 0.000
0.432 5.820 0.000
0.442 5.820 0.000
0.452 5.820 0.000
0.462 5.820 0.000
0.472 5.820 0.000
0.482 5.820 0.000
0.492 5.820 0.000
0.502 5.820 0.000
0.512 5.820 0.000
0.522 5.820 0.000
0.532 5.820 0.000
0.542 5.820 0.000
0.552 5.820 0.000
0.562 5.820 0.000
0.572 5.820 0.000
0.582 5.820 0.000
0.592 5.820 0.000
0.602 5.820 0.000
0.611 5.820 0.000
0.621 5.820 0.000
0.631 5.820 0.000
0.641 5.820 0.000
0.651 5.820 0.000
0.661 5.820 0.000
0.671 5.820 0.000
0.681 5.820 0.000
0.691 5.820 0.000
0.701 5.820 0.000
0.711 5.820 0.000
0.721 5.820 0.000
0.731 5.820 0.000
0.741 5.820 0.000
0.751 5.820 0.000
0.761 5.820 0.000
0.771 5.820 0.000
0.781 5.820 0.000
0.791 5.820 0.000
0.801 5.820 0.000
0.811 5.820 0.000
0.821 5.820 0.000
0.831 5.820 0.000
0.841 5.820 0.000
0.851 5.820 0.000
0.861 5.820 0.000
0.870 5.820 0.000
0.880 5.820 0.000
0.890 5.820 0.000
0.900 5.820 0.000
0.910 5.820 0.000
0.920 5.820 0.000
0.930 5.820 0.000
0.940 5.820 0.000
0.950 5.820 0.000
0.960 5.820 0.000
0.970 5.820 2.297
0.980 5.820 3.144
0.990 5.820 3.895

0.004 5.880 0.000
0.014 5.880 0.000
0.024 5.880 0.000
0.034 5.880 0.000
0.044 5.880 0.000
0.054 5.880 0.000
0.064 5.880 0.000
0.074 5.880 0.000
0.084 5.880 0.000
0.093 5.880 0.000
0.103 5.880 0.000
0.113 5.880 0.000
0.123 5.880 0.000
0.133 5.880 0.000
0.143 5.880 0.000
0.153 5.880 0.000
0.163 5.880 0.000
0.173 5.880 0.000
0.183 5.880 0.000
0.193 5.880 0.000
0.203 5.880 0.000
0.213 5.880 0.000
0.223 5.880 0.000
0.233 5.880 0.000
0.243 5.880 0.000
0.253 5.880 0.000
0.263 5.880 0.000
0.273 5.880 0.000
0.283 5.880 0.000
0.293 5.880 0.000
0.303 5.880 0.000
0.313 5.880 0.000
0.323 5.880 0.000
0.333 5.880 0.000
0.343 5.880 0.000
0.352 5.880 0.000
0.362 5.880 0.000
0.372 5.880 0.000
0.382 5.880 0.000
0.392 5.880 0.000
0.402 5.880 0.000
0.412 5.880 0.000
0.422 5.880 0.000
0.432 5.880 0.000
0.442 5.880 0.000
0.452 5.880 0.000
0.462 5.880 0.000
0.472 5.880 0.000
0.482 5.880 0.000
0.492 5.880 0.000
0.502 5.880 0.000
0.512 5.880 0.000
0.522 5.880 0.000
0.532 5.880 0.000
0.542 5.880 0.000
0.552 5.880 0.000
0.562 5.880 0.000
0.572 5.880 0.000
0.582 5.880 0.000
0.592 5.880 0.000
0.602 5.880 0.000
0.611 5.880 0.000
0.621 5.880 0.000
0.631 5.880 0.000
0.641 5.880 0.000
0.651 5.880 0.000
0.661 5.880 0.000
0.671 5.880 0.000
0.681 5.880 0.000
0.691 5.880 0.000
0.701 5.880 0.000
0.711 5.880 0.000
0.721 5.880 0.000
0.731 5.880 0.000
0.741 5.880 0.000
0.751 5.880 0.000
0.761 5.880 0.000
0.771 5.880 0.000
0.781 5.880 0.000
0.791 5.880 0.000
0.801 5.880 0.000
0.811 5.880 0.000
0.821 5.880 0.000
0.831 5.880 0.000
0.841 5.880 0.000
0.851 5.880 0.000
0.861 5.880 0.000
0.870 5.880 0.000
0.880 5.880 0.000
0.890 5.880 0.000
0.900 5.880 0.000
0.910 5.880 0.000
0.920 5.880 0.000
0.930 5.880 0.000
0.940 5.880 0.000
0.950 5.880 0.000
0.960 5.880 0.000
0.970 5.880 0.000
0.980 5.880 2.618
0.990 5.880 3.886

0.004 5.940 0.000
0.014 5.940 0.000
0.024 5.940 0.000
0.034 5.940 0.000
0.044 5.940 0.000
0.054 5.940 0.000
0.064 5.940 0.000
0.074 5.940 0.000
0.084 5.940 0.000
0.093 5.940 0.000
0.103 5.940 0.000
0.113 5.940 0.000
0.123 5.940 0.000
0.133 5.940 0.000
0.143 5.940 0.000
0.153 5.940 0.000
0.163 5.940 0.000
0.173 5.940 0.000
0.183 5.940 0.000
0.193 5.940 0.000
0.203 5.940 0.000
0.213 5.940 0.000
0.223 5.940 0.000
0.233 5.940 0.000
0.243 5.940 0.000
0.253 5.940 0.000
0.263 5.940 0.000
0.273 5.940 0.000
0.283 5.940 0.000
0.293 5.940 0.000
0.303 5.940 0.000
0.313 5.940 0.000
0.323 5.940 0.000
0.333 5.940 0.000
0.343 5.940 0.000
0.352 5.940 0.000
0.362 5.940 0.000
0.372 5.940 0.000
0.382 5.940 0.000
0.392 5.940 0.000
0.402 5.940 0.000
0.412 5.940 0.000
0.422 5.940 0.000
0.432 5.940 0.000
0.442 5.940 0.000
0.452 5.940 0.000
0.462 5.940 0.000
0.472 5.940 0.000
0.482 5.940 0.000
0.492 5.940 0.000
0.502 5.940 0.000
0.512 5.940 0.000
0.522 5.940 0.000
0.532 5.940 0.000
0.542 5.940 0.000
0.552 5.940 0.000
0.562 5.940 0.000
0.572 5.940 0.000
0.582 5.940 0.000
0.592 5.940 0.000
0.602 5.940 0.000
0.611 5.940 0.000
0.621 5.940 0.000
0.631 5.940 0.000
0.641 5.940 0.000
0.651 5.940 0.000
0.661 5.940 0.000
0.671 5.940 0.000
0.681 5.940 0.000
0.691 5.940 0.000
0.701 5.940 0.000
0.711 5.940 0.000
0.721 5.940 0.000
0.731 5.940 0.000
0.741 5.940 0.000
0.751 5.940 0.000
0.761 5.940 0.000
0.771 5.940 0.000
0.781 5.940 0.000
0.791 5.940 0.000
0.801 5.940 0.000
0.811 5.940 0.000
0.821 5.940 0.000
0.831 5.940 0.000
0.841 5.940 0.000
0.851 5.940 0.000
0.861 5.940 0.000
0.870 5.940 0.000
0.880 5.940 0.000
0.890 5.940 0.000
0.900 5.940 0.000
0.910 5.940 0.000
0.920 5.940 0.000
0.930 5.940 0.000
0.940 5.940 0.000
0.950 5.940 0.000
0.960 5.940 0.000
0.970 5.940 0.000
0.980 5.940 0.000
0.990 5.940 3.746



==> foo.dat <==
0.004 0.010 1.643
0.014 0.010 2.182
0.024 0.010 2.375
0.034 0.010 1.602
0.044 0.010 0.000
0.054 0.010 0.000
0.064 0.010 0.000
0.074 0.010 0.000
0.084 0.010 0.000
0.093 0.010 0.000
0.103 0.010 0.000
0.113 0.010 0.000
0.123 0.010 0.000
0.133 0.010 0.000
0.143 0.010 0.000
0.153 0.010 0.000
0.163 0.010 0.000
0.173 0.010 0.000
0.183 0.010 0.000
0.193 0.010 0.000
0.203 0.010 0.000
0.213 0.010 0.000
0.223 0.010 0.000
0.233 0.010 0.000
0.243 0.010 0.000
0.253 0.010 0.000
0.263 0.010 0.000
0.273 0.010 0.000
0.283 0.010 0.000
0.293 0.010 0.000
0.303 0.010 0.000
0.313 0.010 0.000
0.323 0.010 0.000
0.333 0.010 0.000
0.343 0.010 0.000
0.352 0.010 0.000
0.362 0.010 0.000
0.372 0.010 0.000
0.382 0.010 0.000
0.392 0.010 0.000
0.402 0.010 0.000
0.412 0.010 0.000
0.422 0.010 0.000
0.432 0.010 0.000
0.442 0.010 0.000
0.452 0.010 0.000
0.462 0.010 0.000
0.472 0.010 0.000
0.482 0.010 0.000
0.492 0.010 0.000
0.502 0.010 0.000
0.512 0.010 0.000
0.522 0.010 0.000
0.532 0.010 0.000
0.542 0.010 0.000
0.552 0.010 0.000
0.562 0.010 0.000
0.572 0.010 0.000
0.582 0.010 0.000
0.592 0.010 0.000
0.602 0.010 0.000
0.611 0.010 0.000
0.621 0.010 0.000
0.631 0.010 0.000
0.641 0.010 0.000
0.651 0.010 0.000
0.661 0.010 0.000
0.671 0.010 0.000
0.681 0.010 0.000
0.691 0.010 0.000
0.701 0.010 0.000
0.711 0.010 0.000
0.721 0.010 0.000
0.731 0.010 0.000
0.741 0.010 0.000
0.751 0.010 0.000
0.761 0.010 0.000
0.771 0.010 0.000
0.781 0.010 0.000
0.791 0.010 0.000
0.801 0.010 0.000
0.811 0.010 0.000
0.821 0.010 0.000
0.831 0.010 0.000
0.841 0.010 0.000
0.851 0.010 0.000
0.861 0.010 0.000
0.870 0.010 0.000
0.880 0.010 0.000
0.890 0.010 0.000
0.900 0.010 0.000
0.910 0.010 0.000
0.920 0.010 0.000
0.930 0.010 0.000
0.940 0.010 0.000
0.950 0.010 0.000
0.960 0.010 0.000
0.970 0.010 0.000
0.980 0.010 0.000
0.990 0.010 0.000

0.004 0.070 0.000
0.014 0.070 1.580
0.024 0.070 2.143
0.034 0.070 2.767
0.044 0.070 2.873
0.054 0.070 2.994
0.064 0.070 2.185
0.074 0.070 0.000
0.084 0.070 0.000
0.093 0.070 0.000
0.103 0.070 0.000
0.113 0.070 0.000
0.123 0.070 0.000
0.133 0.070 0.000
0.143 0.070 0.000
0.153 0.070 0.000
0.163 0.070 0.000
0.173 0.070 0.000
0.183 0.070 0.000
0.193 0.070 0.000
0.203 0.070 0.000
0.213 0.070 0.000
0.223 0.070 0.000
0.233 0.070 0.000
0.243 0.070 0.000
0.253 0.070 0.000
0.263 0.070 0.000
0.273 0.070 0.000
0.283 0.070 0.000
0.293 0.070 0.000
0.303 0.070 0.000
0.313 0.070 0.000
0.323 0.070 0.000
0.333 0.070 0.000
0.343 0.070 0.000
0.352 0.070 0.000
0.362 0.070 0.000
0.372 0.070 0.000
0.382 0.070 0.000
0.392 0.070 0.000
0.402 0.070 0.000
0.412 0.070 0.000
0.422 0.070 0.000
0.432 0.070 0.000
0.442 0.070 0.000
0.452 0.070 0.000
0.462 0.070 0.000
0.472 0.070 0.000
0.482 0.070 0.000
0.492 0.070 0.000
0.502 0.070 0.000
0.512 0.070 0.000
0.522 0.070 0.000
0.532 0.070 0.000
0.542 0.070 0.000
0.552 0.070 0.000
0.562 0.070 0.000
0.572 0.070 0.000
0.582 0.070 0.000
0.592 0.070 0.000
0.602 0.070 0.000
0.611 0.070 0.000
0.621 0.070 0.000
0.631 0.070 0.000
0.641 0.070 0.000
0.651 0.070 0.000
0.661 0.070 0.000
0.671 0.070 0.000
0.681 0.070 0.000
0.691 0.070 0.000
0.701 0.070 0.000
0.711 0.070 0.000
0.721 0.070 0.000
0.731 0.070 0.000
0.741 0.070 0.000
0.751 0.070 0.000
0.761 0.070 0.000
0.771 0.070 0.000
0.781 0.070 0.000
0.791 0.070 0.000
0.801 0.070 0.000
0.811 0.070 0.000
0.821 0.070 0.000
0.831 0.070 0.000
0.841 0.070 0.000
0.851 0.070 0.000
0.861 0.070 0.000
0.870 0.070 0.000
0.880 0.070 0.000
0.890 0.070 0.000
0.900 0.070 0.000
0.910 0.070 0.000
0.920 0.070 0.000
0.930 0.070 0.000
0.940 0.070 0.000
0.950 0.070 0.000
0.960 0.070 0.000
0.970 0.070 0.000
0.980 0.070 0.000
0.990 0.070 0.000

0.004 0.130 0.000
0.014 0.130 0.000
0.024 0.130 1.531
0.034 0.130 2.143
0.044 0.130 2.405
0.054 0.130 2.553
0.064 0.130 3.168
0.074 0.130 3.268
0.084 0.130 3.342
0.093 0.130 2.508
0.103 0.130 0.000
0.113 0.130 0.000
0.123 0.130 0.000
0.133 0.130 0.000
0.143 0.130 0.000
0.153 0.130 0.000
0.163 0.130 0.000
0.173 0.130 0.000
0.183 0.130 0.000
0.193 0.130 0.000
0.203 0.130 0.000
0.213 0.130 0.000
0.223 0.130 0.000
0.233 0.130 0.000
0.243 0.130 0.000
0.253 0.130 0.000
0.263 0.130 0.000
0.273 0.130 0.000
0.283 0.130 0.000
0.293 0.130 0.000
0.303 0.130 0.000
0.313 0.130 0.000
0.323 0.130 0.000
0.333 0.130 0.000
0.343 0.130 0.000
0.352 0.130 0.000
0.362 0.130 0.000
0.372 0.130 0.000
0.382 0.130 0.000
0.392 0.130 0.000
0.402 0.130 0.000
0.412 0.130 0.000
0.422 0.130 0.000
0.432 0.130 0.000
0.442 0.130 0.000
0.452 0.130 0.000
0.462 0.130 0.000
0.472 0.130 0.000
0.482 0.130 0.000
0.492 0.130 0.000
0.502 0.130 0.000
0.512 0.130 0.000
0.522 0.130 0.000
0.532 0.130 0.000
0.542 0.130 0.000
0.552 0.130 0.000
0.562 0.130 0.000
0.572 0.130 0.000
0.582 0.130 0.000
0.592 0.130 0.000
0.602 0.130 0.000
0.611 0.130 0.000
0.621 0.130 0.000
0.631 0.130 0.000
0.641 0.130 0.000
0.651 0.130 0.000
0.661 0.130 0.000
0.671 0.130 0.000
0.681 0.130 0.000
0.691 0.130 0.000
0.701 0.130 0.000
0.711 0.130 0.000
0.721 0.130 0.000
0.731 0.130 0.000
0.741 0.130 0.000
0.751 0.130 0.000
0.761 0.130 0.000
0.771 0.130 0.000
0.781 0.130 0.000
0.791 0.130 0.000
0.801 0.130 0.000
0.811 0.130 0.000
0.821 0.130 0.000
0.831 0.130 0.000
0.841 0.130 0.000
0.851 0.130 0.000
0.861 0.130 0.000
0.870 0.130 0.000
0.880 0.130 0.000
0.890 0.130 0.000
0.900 0.130 0.000
0.910 0.130 0.000
0.920 0.130 0.000
0.930 0.130 0.000
0.940 0.130 0.000
0.950 0.130 0.000
0.960 0.130 0.000
0.970 0.130 0.000
0.980 0.130 0.000
0.990 0.130 0.000

0.004 0.190 0.000
0.014 0.190 0.000
0.024 0.190 0.000
0.034 0.190 1.477
0.044 0.190 2.083
0.054 0.190 2.358
0.064 0.190 2.509
0.074 0.190 2.655
0.084 0.190 2.772
0.093 0.190 3.415
0.103 0.190 3.543
0.113 0.190 3.573
0.123 0.190 2.815
0.133 0.190 0.000
0.143 0.190 0.000
0.153 0.190 0.000
0.163 0.190 0.000
0.173 0.190 0.000
0.183 0.190 0.000
0.193 0.190 0.000
0.203 0.190 0.000
0.213 0.190 0.000
0.223 0.190 0.000
0.233 0.190 0.000
0.243 0.190 0.000
0.253 0.190 0.000
0.263 0.190 0.000
0.273 0.190 0.000
0.283 0.190 0.000
0.293 0.190 0.000
0.303 0.190 0.000
0.313 0.190 0.000
0.323 0.190 0.000
0.333 0.190 0.000
0.343 0.190 0.000
0.352 0.190 0.000
0.362 0.190 0.000
0.372 0.190 0.000
0.382 0.190 0.000
0.392 0.190 0.000
0.402 0.190 0.000
0.412 0.190 0.000
0.422 0.190 0.000
0.432 0.190 0.000
0.442 0.190 0.000
0.452 0.190 0.000
0.462 0.190 0.000
0.472 0.190 0.000
0.482 0.190 0.000
0.492 0.190 0.000
0.502 0.190 0.000
0.512 0.190 0.000
0.522 0.190 0.000
0.532 0.190 0.000
0.542 0.190 0.000
0.552 0.190 0.000
0.562 0.190 0.000
0.572 0.190 0.000
0.582 0.190 0.000
0.592 0.190 0.000
0.602 0.190 0.000
0.611 0.190 0.000
0.621 0.190 0.000
0.631 0.190 0.000
0.641 0.190 0.000
0.651 0.190 0.000
0.661 0.190 0.000
0.671 0.190 0.000
0.681 0.190 0.000
0.691 0.190 0.000
0.701 0.190 0.000
0.711 0.190 0.000
0.721 0.190 0.000
0.731 0.190 0.000
0.741 0.190 0.000
0.751 0.190 0.000
0.761 0.190 0.000
0.771 0.190 0.000
0.781 0.190 0.000
0.791 0.190 0.000
0.801 0.190 0.000
0.811 0.190 0.000
0.821 0.190 0.000
0.831 0.190 0.000
0.841 0.190 0.000
0.851 0.190 0.000
0.861 0.190 0.000
0.870 0.190 0.000
0.880 0.190 0.000
0.890 0.190 0.000
0.900 0.190 0.000
0.910 0.190 0.000
0.920 0.190 0.000
0.930 0.190 0.000
0.940 0.190 0.000
0.950 0.190 0.000
0.960 0.190 0.000
0.970 0.190 0.000
0.980 0.190 0.000
0.990 0.190 0.000

0.004 0.250 0.000
0.014 0.250 0.000
0.024 0.250 0.000
0.034 0.250 0.000
0.044 0.250 1.447
0.054 0.250 2.083
0.064 0.250 2.364
0.074 0.250 2.560
0.084 0.250 2.633
0.093 0.250 2.744
0.103 0.250 2.865
0.113 0.250 2.902
0.123 0.250 3.636
0.133 0.250 3.734
0.143 0.250 3.764
0.153 0.250 3.006
0.163 0.250 0.000
0.173 0.250 0.000
0.183 0.250 0.000
0.193 0.250 0.000
0.203 0.250 0.000
0.213 0.250 0.000
0.223 0.250 0.000
0.233 0.250 0.000
0.243 0.250 0.000
0.253 0.250 0.000
0.263 0.250 0.000
0.273 0.250 0.000
0.283 0.250 0.000
0.293 0.250 0.000
0.303 0.250 0.000
0.313 0.250 0.000
0.323 0.250 0.000
0.333 0.250 0.000
0.343 0.250 0.000
0.352 0.250 0.000
0.362 0.250 0.000
0.372 0.250 0.000
0.382 0.250 0.000
0.392 0.250 0.000
0.402 0.250 0.000
0.412 0.250 0.000
0.422 0.250 0.000
0.432 0.250 0.000
0.442 0.250 0.000
0.452 0.250 0.000
0.462 0.250 0.000
0.472 0.250 0.000
0.482 0.250 0.000
0.492 0.250 0.000
0.502 0.250 0.000
0.512 0.250 0.000
0.522 0.250 0.000
0.532 0.250 0.000
0.542 0.250 0.000
0.552 0.250 0.000
0.562 0.250 0.000
0.572 0.250 0.000
0.582 0.250 0.000
0.592 0.250 0.000
0.602 0.250 0.000
0.611 0.250 0.000
0.621 0.250 0.000
0.631 0.250 0.000
0.641 0.250 0.000
0.651 0.250 0.000
0.661 0.250 0.000
0.671 0.250 0.000
0.681 0.250 0.000
0.691 0.250 0.000
0.701 0.250 0.000
0.711 0.250 0.000
0.721 0.250 0.000
0.731 0.250 0.000
0.741 0.250 0.000
0.751 0.250 0.000
0.761 0.250 0.000
0.771 0.250 0.000
0.781 0.250 0.000
0.791 0.250 0.000
0.801 0.250 0.000
0.811 0.250 0.000
0.821 0.250 0.000
0.831 0.250 0.000
0.841 0.250 0.000
0.851 0.250 0.000
0.861 0.250 0.000
0.870 0.250 0.000
0.880 0.250 0.000
0.890 0.250 0.000
0.900 0.250 0.000
0.910 0.250 0.000
0.920 0.250 0.000
0.930 0.250 0.000
0.940 0.250 0.000
0.950 0.250 0.000
0.960 0.250 0.000
0.970 0.250 0.000
0.980 0.250 0.000
0.990 0.250 0.000

0.004 0.310 0.000
0.014 0.310 0.000
0.024 0.310 0.000
0.034 0.310 0.000
0.044 0.310 0.000
0.054 0.310 1.462
0.064 0.310 2.086
0.074 0.310 2.407
0.084 0.310 2.540
0.093 0.310 2.702
0.103 0.310 2.780
0.113 0.310 2.826
0.123 0.310 2.912
0.133 0.310 2.940
0.143 0.310 3.012
0.153 0.310 3.795
0.163 0.310 3.890
0.173 0.310 3.920
0.183 0.310 3.179
0.193 0.310 0.000
0.203 0.310 0.000
0.213 0.310 0.000
0.223 0.310 0.000
0.233 0.310 0.000
0.243 0.310 0.000
0.253 0.310 0.000
0.263 0.310 0.000
0.273 0.310 0.000
0.283 0.310 0.000
0.293 0.310 0.000
0.303 0.310 0.000
0.313 0.310 0.000
0.323 0.310 0.000
0.333 0.310 0.000
0.343 0.310 0.000
0.352 0.310 0.000
0.362 0.310 0.000
0.372 0.310 0.000
0.382 0.310 0.000
0.392 0.310 0.000
0.402 0.310 0.000
0.412 0.310 0.000
0.422 0.310 0.000
0.432 0.310 0.000
0.442 0.310 0.000
0.452 0.310 0.000
0.462 0.310 0.000
0.472 0.310 0.000
0.482 0.310 0.000
0.492 0.310 0.000
0.502 0.310 0.000
0.512 0.310 0.000
0.522 0.310 0.000
0.532 0.310 0.000
0.542 0.310 0.000
0.552 0.310 0.000
0.562 0.310 0.000
0.572 0.310 0.000
0.582 0.310 0.000
0.592 0.310 0.000
0.602 0.310 0.000
0.611 0.310 0.000
0.621 0.310 0.000
0.631 0.310 0.000
0.641 0.310 0.000
0.651 0.310 0.000
0.661 0.310 0.000
0.671 0.310 0.000
0.681 0.310 0.000
0.691 0.310 0.000
0.701 0.310 0.000
0.711 0.310 0.000
0.721 0.310 0.000
0.731 0.310 0.000
0.741 0.310 0.000
0.751 0.310 0.000
0.761 0.310 0.000
0.771 0.310 0.000
0.781 0.310 0.000
0.791 0.310 0.000
0.801 0.310 0.000
0.811 0.310 0.000
0.821 0.310 0.000
0.831 0.310 0.000
0.841 0.310 0.000
0.851 0.310 0.000
0.861 0.310 0.000
0.870 0.310 0.000
0.880 0.310 0.000
0.890 0.310 0.000
0.900 0.310 0.000
0.910 0.310 0.000
0.920 0.310 0.000
0.930 0.310 0.000
0.940 0.310 0.000
0.950 0.310 0.000
0.960 0.310 0.000
0.970 0.310 0.000
0.980 0.310 0.000
0.990 0.310 0.000

0.004 0.370 0.000
0.014 0.370 0.000
0.024 0.370 0.000
0.034 0.370 0.000
0.044 0.370 0.000
0.054 0.370 0.000
0.064 0.370 1.415
0.074 0.370 2.121
0.084 0.370 2.365
0.093 0.370 2.515
0.103 0.370 2.654
0.113 0.370 2.739
0.123 0.370 2.824
0.133 0.370 2.908
0.143 0.370 2.951
0.153 0.370 3.008
0.163 0.370 3.048
0.173 0.370 3.087
0.183 0.370 3.930
0.193 0.370 4.026
0.203 0.370 4.043
0.213 0.370 3.331
0.223 0.370 0.000
0.233 0.370 0.000
0.243 0.370 0.000
0.253 0.370 0.000
0.263 0.370 0.000
0.273 0.370 0.000
0.283 0.370 0.000
0.293 0.370 0.000
0.303 0.370 0.000
0.313 0.370 0.000
0.323 0.370 0.000
0.333 0.370 0.000
0.343 0.370 0.000
0.352 0.370 0.000
0.362 0.370 0.000
0.372 0.370 0.000
0.382 0.370 0.000
0.392 0.370 0.000
0.402 0.370 0.000
0.412 0.370 0.000
0.422 0.370 0.000
0.432 0.370 0.000
0.442 0.370 0.000
0.452 0.370 0.000
0.462 0.370 0.000
0.472 0.370 0.000
0.482 0.370 0.000
0.492 0.370 0.000
0.502 0.370 0.000
0.512 0.370 0.000
0.522 0.370 0.000
0.532 0.370 0.000
0.542 0.370 0.000
0.552 0.370 0.000
0.562 0.370 0.000
0.572 0.370 0.000
0.582 0.370 0.000
0.592 0.370 0.000
0.602 0.370 0.000
0.611 0.370 0.000
0.621 0.370 0.000
0.631 0.370 0.000
0.641 0.370 0.000
0.651 0.370 0.000
0.661 0.370 0.000
0.671 0.370 0.000
0.681 0.370 0.000
0.691 0.370 0.000
0.701 0.370 0.000
0.711 0.370 0.000
0.721 0.370 0.000
0.731 0.370 0.000
0.741 0.370 0.000
0.751 0.370 0.000
0.761 0.370 0.000
0.771 0.370 0.000
0.781 0.370 0.000
0.791 0.370 0.000
0.801 0.370 0.000
0.811 0.370 0.000
0.821 0.370 0.000
0.831 0.370 0.000
0.841 0.370 0.000
0.851 0.370 0.000
0.861 0.370 0.000
0.870 0.370 0.000
0.880 0.370 0.000
0.890 0.370 0.000
0.900 0.370 0.000
0.910 0.370 0.000
0.920 0.370 0.000
0.930 0.370 0.000
0.940 0.370 0.000
0.950 0.370 0.000
0.960 0.370 0.000
0.970 0.370 0.000
0.980 0.370 0.000
0.990 0.370 0.000

0.004 0.430 0.000
0.014 0.430 0.000
0.024 0.430 0.000
0.034 0.430 0.000
0.044 0.430 0.000
0.054 0.430 0.000
0.064 0.430 0.000
0.074 0.430 1.415
0.084 0.430 2.143
0.093 0.430 2.389
0.103 0.430 2.513
0.113 0.430 2.665
0.123 0.430 2.716
0.133 0.430 2.822
0.143 0.430 2.908
0.153 0.430 2.966
0.163 0.430 3.021
0.173 0.430 3.064
0.183 0.430 3.081
0.193 0.430 3.126
0.203 0.430 3.175
0.213 0.430 4.052
0.223 0.430 4.149
0.233 0.430 4.174
0.243 0.430 3.468
0.253 0.430 0.000
0.263 0.430 0.000
0.273 0.430 0.000
0.283 0.430 0.000
0.293 0.430 0.000
0.303 0.430 0.000
0.313 0.430 0.000
0.323 0.430 0.000
0.333 0.430 0.000
0.343 0.430 0.000
0.352 0.430 0.000
0.362 0.430 0.000
0.372 0.430 0.000
0.382 0.430 0.000
0.392 0.430 0.000
0.402 0.430 0.000
0.412 0.430 0.000
0.422 0.430 0.000
0.432 0.430 0.000
0.442 0.430 0.000
0.452 0.430 0.000
0.462 0.430 0.000
0.472 0.430 0.000
0.482 0.430 0.000
0.492 0.430 0.000
0.502 0.430 0.000
0.512 0.430 0.000
0.522 0.430 0.000
0.532 0.430 0.000
0.542 0.430 0.000
0.552 0.430 0.000
0.562 0.430 0.000
0.572 0.430 0.000
0.582 0.430 0.000
0.592 0.430 0.000
0.602 0.430 0.000
0.611 0.430 0.000
0.621 0.430 0.000
0.631 0.430 0.000
0.641 0.430 0.000
0.651 0.430 0.000
0.661 0.430 0.000
0.671 0.430 0.000
0.681 0.430 0.000
0.691 0.430 0.000
0.701 0.430 0.000
0.711 0.430 0.000
0.721 0.430 0.000
0.731 0.430 0.000
0.741 0.430 0.000
0.751 0.430 0.000
0.761 0.430 0.000
0.771 0.430 0.000
0.781 0.430 0.000
0.791 0.430 0.000
0.801 0.430 0.000
0.811 0.430 0.000
0.821 0.430 0.000
0.831 0.430 0.000
0.841 0.430 0.000
0.851 0.430 0.000
0.861 0.430 0.000
0.870 0.430 0.000
0.880 0.430 0.000
0.890 0.430 0.000
0.900 0.430 0.000
0.910 0.430 0.000
0.920 0.430 0.000
0.930 0.430 0.000
0.940 0.430 0.000
0.950 0.430 0.000
0.960 0.430 0.000
0.970 0.430 0.000
0.980 0.430 0.000
0.990 0.430 0.000

0.004 0.490 0.000
0.014 0.490 0.000
0.024 0.490 0.000
0.034 0.490 0.000
0.044 0.490 0.000
0.054 0.490 0.000
0.064 0.490 0.000
0.074 0.490 0.000
0.084 0.490 1.342
0.093 0.490 2.137
0.103 0.490 2.386
0.113 0.490 2.548
0.123 0.490 2.647
0.133 0.490 2.736
0.143 0.490 2.844
0.153 0.490 2.919
0.163 0.490 2.958
0.173 0.490 3.010
0.183 0.490 3.045
0.193 0.490 3.102
0.203 0.490 3.128
0.213 0.490 3.167
0.223 0.490 3.180
0.233 0.490 3.230
0.243 0.490 4.157
0.253 0.490 4.252
0.263 0.490 4.264
0.273 0.490 3.564
0.283 0.490 0.000
0.293 0.490 0.000
0.303 0.490 0.000
0.313 0.490 0.000
0.323 0.490 0.000
0.333 0.490 0.000
0.343 0.490 0.000
0.352 0.490 0.000
0.362 0.490 0.000
0.372 0.490 0.000
0.382 0.490 0.000
0.392 0.490 0.000
0.402 0.490 0.000
0.412 0.490 0.000
0.422 0.490 0.000
0.432 0.490 0.000
0.442 0.490 0.000
0.452 0.490 0.000
0.462 0.490 0.000
0.472 0.490 0.000
0.482 0.490 0.000
0.492 0.490 0.000
0.502 0.490 0.000
0.512 0.490 0.000
0.522 0.490 0.000
0.532 0.490 0.000
0.542 0.490 0.000
0.552 0.490 0.000
0.562 0.490 0.000
0.572 0.490 0.000
0.582 0.490 0.000
0.592 0.490 0.000
0.602 0.490 0.000
0.611 0.490 0.000
0.621 0.490 0.000
0.631 0.490 0.000
0.641 0.490 0.000
0.651 0.490 0.000
0.661 0.490 0.000
0.671 0.490 0.000
0.681 0.490 0.000
0.691 0.490 0.000
0.701 0.490 0.000
0.711 0.490 0.000
0.721 0.490 0.000
0.731 0.490 0.000
0.741 0.490 0.000
0.751 0.490 0.000
0.761 0.490 0.000
0.771 0.490 0.000
0.781 0.490 0.000
0.791 0.490 0.000
0.801 0.490 0.000
0.811 0.490 0.000
0.821 0.490 0.000
0.831 0.490 0.000
0.841 0.490 0.000
0.851 0.490 0.000
0.861 0.490 0.000
0.870 0.490 0.000
0.880 0.490 0.000
0.890 0.490 0.000
0.900 0.490 0.000
0.910 0.490 0.000
0.920 0.490 0.000
0.930 0.490 0.000
0.940 0.490 0.000
0.950 0.490 0.000
0.960 0.490 0.000
0.970 0.490 0.000
0.980 0.490 0.000
0.990 0.490 0.000

0.004 0.549 0.000
0.014 0.549 0.000
0.024 0.549 0.000
0.034 0.549 0.000
0.044 0.549 0.000
0.054 0.549 0.000
0.064 0.549 0.000
0.074 0.549 0.000
0.084 0.549 0.000
0.093 0.549 1.568
0.103 0.549 2.111
0.113 0.549 2.362
0.123 0.549 2.549
0.133 0.549 2.664
0.143 0.549 2.744
0.153 0.549 2.825
0.163 0.549 2.879
0.173 0.549 2.956
0.183 0.549 2.998
0.193 0.549 3.063
0.203 0.549 3.076
0.213 0.549 3.135
0.223 0.549 3.174
0.233 0.549 3.192
0.243 0.549 3.233
0.253 0.549 3.289
0.263 0.549 3.287
0.273 0.549 4.237
0.283 0.549 4.348
0.293 0.549 4.364
0.303 0.549 3.673
0.313 0.549 0.000
0.323 0.549 0.000
0.333 0.549 0.000
0.343 0.549 0.000
0.352 0.549 0.000
0.362 0.549 0.000
0.372 0.549 0.000
0.382 0.549 0.000
0.392 0.549 0.000
0.402 0.549 0.000
0.412 0.549 0.000
0.422 0.549 0.000
0.432 0.549 0.000
0.442 0.549 0.000
0.452 0.549 0.000
0.462 0.549 0.000
0.472 0.549 0.000
0.482 0.549 0.000
0.492 0.549 0.000
0.502 0.549 0.000
0.512 0.549 0.000
0.522 0.549 0.000
0.532 0.549 0.000
0.542 0.549 0.000
0.552 0.549 0.000
0.562 0.549 0.000
0.572 0.549 0.000
0.582 0.549 0.000
0.592 0.549 0.000
0.602 0.549 0.000
0.611 0.549 0.000
0.621 0.549 0.000
0.631 0.549 0.000
0.641 0.549 0.000
0.651 0.549 0.000
0.661 0.549 0.000
0.671 0.549 0.000
0.681 0.549 0.000
0.691 0.549 0.000
0.701 0.549 0.000
0.711 0.549 0.000
0.721 0.549 0.000
0.731 0.549 0.000
0.741 0.549 0.000
0.751 0.549 0.000
0.761 0.549 0.000
0.771 0.549 0.000
0.781 0.549 0.000
0.791 0.549 0.000
0.801 0.549 0.000
0.811 0.549 0.000
0.821 0.549 0.000
0.831 0.549 0.000
0.841 0.549 0.000
0.851 0.549 0.000
0.861 0.549 0.000
0.870 0.549 0.000
0.880 0.549 0.000
0.890 0.549 0.000
0.900 0.549 0.000
0.910 0.549 0.000
0.920 0.549 0.000
0.930 0.549 0.000
0.940 0.549 0.000
0.950 0.549 0.000
0.960 0.549 0.000
0.970 0.549 0.000
0.980 0.549 0.000
0.990 0.549 0.000

0.004 0.609 0.000
0.014 0.609 0.000
0.024 0.609 0.000
0.034 0.609 0.000
0.044 0.609 0.000
0.054 0.609 0.000
0.064 0.609 0.000
0.074 0.609 0.000
0.084 0.609 0.000
0.093 0.609 0.000
0.103 0.609 1.556
0.113 0.609 2.086
0.123 0.609 2.360
0.133 0.609 2.505
0.143 0.609 2.661
0.153 0.609 2.721
0.163 0.609 2.814
0.173 0.609 2.863
0.183 0.609 2.972
0.193 0.609 2.995
0.203 0.609 3.034
0.213 0.609 3.090
0.223 0.609 3.127
0.233 0.609 3.165
0.243 0.609 3.164
0.253 0.609 3.240
0.263 0.609 3.252
0.273 0.609 3.272
0.283 0.609 3.301
0.293 0.609 3.320
0.303 0.609 4.323
0.313 0.609 4.429
0.323 0.609 4.448
0.333 0.609 3.781
0.343 0.609 0.000
0.352 0.609 0.000
0.362 0.609 0.000
0.372 0.609 0.000
0.382 0.609 0.000
0.392 0.609 0.000
0.402 0.609 0.000
0.412 0.609 0.000
0.422 0.609 0.000
0.432 0.609 0.000
0.442 0.609 0.000
0.452 0.609 0.000
0.462 0.609 0.000
0.472 0.609 0.000
0.482 0.609 0.000
0.492 0.609 0.000
0.502 0.609 0.000
0.512 0.609 0.000
0.522 0.609 0.000
0.532 0.609 0.000
0.542 0.609 0.000
0.552 0.609 0.000
0.562 0.609 0.000
0.572 0.609 0.000
0.582 0.609 0.000
0.592 0.609 0.000
0.602 0.609 0.000
0.611 0.609 0.000
0.621 0.609 0.000
0.631 0.609 0.000
0.641 0.609 0.000
0.651 0.609 0.000
0.661 0.609 0.000
0.671 0.609 0.000
0.681 0.609 0.000
0.691 0.609 0.000
0.701 0.609 0.000
0.711 0.609 0.000
0.721 0.609 0.000
0.731 0.609 0.000
0.741 0.609 0.000
0.751 0.609 0.000
0.761 0.609 0.000
0.771 0.609 0.000
0.781 0.609 0.000
0.791 0.609 0.000
0.801 0.609 0.000
0.811 0.609 0.000
0.821 0.609 0.000
0.831 0.609 0.000
0.841 0.609 0.000
0.851 0.609 0.000
0.861 0.609 0.000
0.870 0.609 0.000
0.880 0.609 0.000
0.890 0.609 0.000
0.900 0.609 0.000
0.910 0.609 0.000
0.920 0.609 0.000
0.930 0.609 0.000
0.940 0.609 0.000
0.950 0.609 0.000
0.960 0.609 0.000
0.970 0.609 0.000
0.980 0.609 0.000
0.990 0.609 0.000

0.004 0.669 0.000
0.014 0.669 0.000
0.024 0.669 0.000
0.034 0.669 0.000
0.044 0.669 0.000
0.054 0.669 0.000
0.064 0.669 0.000
0.074 0.669 0.000
0.084 0.669 0.000
0.093 0.669 0.000
0.103 0.669 0.000
0.113 0.669 1.415
0.123 0.669 2.164
0.133 0.669 2.350
0.143 0.669 2.534
0.153 0.669 2.667
0.163 0.669 2.740
0.173 0.669 2.810
0.183 0.669 2.899
0.193 0.669 2.951
0.203 0.669 2.999
0.213 0.669 3.035
0.223 0.669 3.096
0.233 0.669 3.103
0.243 0.669 3.150
0.253 0.669 3.177
0.263 0.669 3.243
0.273 0.669 3.253
0.283 0.669 3.279
0.293 0.669 3.318
0.303 0.669 3.343
0.313 0.669 3.339
0.323 0.669 3.362
0.333 0.669 4.410
0.343 0.669 4.509
0.352 0.669 4.523
0.362 0.669 3.852
0.372 0.669 0.000
0.382 0.669 0.000
0.392 0.669 0.000
0.402 0.669 0.000
0.412 0.669 0.000
0.422 0.669 0.000
0.432 0.669 0.000
0.442 0.669 0.000
0.452 0.669 0.000
0.462 0.669 0.000
0.472 0.669 0.000
0.482 0.669 0.000
0.492 0.669 0.000
0.502 0.669 0.000
0.512 0.669 0.000
0.522 0.669 0.000
0.532 0.669 0.000
0.542 0.669 0.000
0.552 0.669 0.000
0.562 0.669 0.000
0.572 0.669 0.000
0.582 0.669 0.000
0.592 0.669 0.000
0.602 0.669 0.000
0.611 0.669 0.000
0.621 0.669 0.000
0.631 0.669 0.000
0.641 0.669 0.000
0.651 0.669 0.000
0.661 0.669 0.000
0.671 0.669 0.000
0.681 0.669 0.000
0.691 0.669 0.000
0.701 0.669 0.000
0.711 0.669 0.000
0.721 0.669 0.000
0.731 0.669 0.000
0.741 0.669 0.000
0.751 0.669 0.000
0.761 0.669 0.000
0.771 0.669 0.000
0.781 0.669 0.000
0.791 0.669 0.000
0.801 0.669 0.000
0.811 0.669 0.000
0.821 0.669 0.000
0.831 0.669 0.000
0.841 0.669 0.000
0.851 0.669 0.000
0.861 0.669 0.000
0.870 0.669 0.000
0.880 0.669 0.000
0.890 0.669 0.000
0.900 0.669 0.000
0.910 0.669 0.000
0.920 0.669 0.000
0.930 0.669 0.000
0.940 0.669 0.000
0.950 0.669 0.000
0.960 0.669 0.000
0.970 0.669 0.000
0.980 0.669 0.000
0.990 0.669 0.000

0.004 0.729 0.000
0.014 0.729 0.000
0.024 0.729 0.000
0.034 0.729 0.000
0.044 0.729 0.000
0.054 0.729 0.000
0.064 0.729 0.000
0.074 0.729 0.000
0.084 0.729 0.000
0.093 0.729 0.000
0.103 0.729 0.000
0.113 0.729 0.000
0.123 0.729 1.477
0.133 0.729 2.090
0.143 0.729 2.369
0.153 0.729 2.534
0.163 0.729 2.654
0.173 0.729 2.760
0.183 0.729 2.808
0.193 0.729 2.866
0.203 0.729 2.934
0.213 0.729 2.992
0.223 0.729 3.030
0.233 0.729 3.108
0.243 0.729 3.115
0.253 0.729 3.149
0.263 0.729 3.173
0.273 0.729 3.210
0.283 0.729 3.245
0.293 0.729 3.270
0.303 0.729 3.312
0.313 0.729 3.336
0.323 0.729 3.366
0.333 0.729 3.377
0.343 0.729 3.399
0.352 0.729 3.426
0.362 0.729 4.479
0.372 0.729 4.589
0.382 0.729 4.601
0.392 0.729 3.955
0.402 0.729 0.000
0.412 0.729 0.000
0.422 0.729 0.000
0.432 0.729 0.000
0.442 0.729 0.000
0.452 0.729 0.000
0.462 0.729 0.000
0.472 0.729 0.000
0.482 0.729 0.000
0.492 0.729 0.000
0.502 0.729 0.000
0.512 0.729 0.000
0.522 0.729 0.000
0.532 0.729 0.000
0.542 0.729 0.000
0.552 0.729 0.000
0.562 0.729 0.000
0.572 0.729 0.000
0.582 0.729 0.000
0.592 0.729 0.000
0.602 0.729 0.000
0.611 0.729 0.000
0.621 0.729 0.000
0.631 0.729 0.000
0.641 0.729 0.000
0.651 0.729 0.000
0.661 0.729 0.000
0.671 0.729 0.000
0.681 0.729 0.000
0.691 0.729 0.000
0.701 0.729 0.000
0.711 0.729 0.000
0.721 0.729 0.000
0.731 0.729 0.000
0.741 0.729 0.000
0.751 0.729 0.000
0.761 0.729 0.000
0.771 0.729 0.000
0.781 0.729 0.000
0.791 0.729 0.000
0.801 0.729 0.000
0.811 0.729 0.000
0.821 0.729 0.000
0.831 0.729 0.000
0.841 0.729 0.000
0.851 0.729 0.000
0.861 0.729 0.000
0.870 0.729 0.000
0.880 0.729 0.000
0.890 0.729 0.000
0.900 0.729 0.000
0.910 0.729 0.000
0.920 0.729 0.000
0.930 0.729 0.000
0.940 0.729 0.000
0.950 0.729 0.000
0.960 0.729 0.000
0.970 0.729 0.000
0.980 0.729 0.000
0.990 0.729 0.000

0.004 0.789 0.000
0.014 0.789 0.000
0.024 0.789 0.000
0.034 0.789 0.000
0.044 0.789 0.000
0.054 0.789 0.000
0.064 0.789 0.000
0.074 0.789 0.000
0.084 0.789 0.000
0.093 0.789 0.000
0.103 0.789 0.000
0.113 0.789 0.000
0.123 0.789 0.000
0.133 0.789 1.505
0.143 0.789 2.179
0.153 0.789 2.320
0.163 0.789 2.535
0.173 0.789 2.609
0.183 0.789 2.729
0.193 0.789 2.773
0.203 0.789 2.865
0.213 0.789 2.934
0.223 0.789 2.988
0.233 0.789 3.022
0.243 0.789 3.108
0.253 0.789 3.145
0.263 0.789 3.158
0.273 0.789 3.181
0.283 0.789 3.222
0.293 0.789 3.231
0.303 0.789 3.271
0.313 0.789 3.300
0.323 0.789 3.316
0.333 0.789 3.344
0.343 0.789 3.370
0.352 0.789 3.390
0.362 0.789 3.423
0.372 0.789 3.443
0.382 0.789 3.448
0.392 0.789 4.545
0.402 0.789 4.658
0.412 0.789 4.672
0.422 0.789 4.033
0.432 0.789 0.000
0.442 0.789 0.000
0.452 0.789 0.000
0.462 0.789 0.000
0.472 0.789 0.000
0.482 0.789 0.000
0.492 0.789 0.000
0.502 0.789 0.000
0.512 0.789 0.000
0.522 0.789 0.000
0.532 0.789 0.000
0.542 0.789 0.000
0.552 0.789 0.000
0.562 0.789 0.000
0.572 0.789 0.000
0.582 0.789 0.000
0.592 0.789 0.000
0.602 0.789 0.000
0.611 0.789 0.000
0.621 0.789 0.000
0.631 0.789 0.000
0.641 0.789 0.000
0.651 0.789 0.000
0.661 0.789 0.000
0.671 0.789 0.000
0.681 0.789 0.000
0.691 0.789 0.000
0.701 0.789 0.000
0.711 0.789 0.000
0.721 0.789 0.000
0.731 0.789 0.000
0.741 0.789 0.000
0.751 0.789 0.000
0.761 0.789 0.000
0.771 0.789 0.000
0.781 0.789 0.000
0.791 0.789 0.000
0.801 0.789 0.000
0.811 0.789 0.000
0.821 0.789 0.000
0.831 0.789 0.000
0.841 0.789 0.000
0.851 0.789 0.000
0.861 0.789 0.000
0.870 0.789 0.000
0.880 0.789 0.000
0.890 0.789 0.000
0.900 0.789 0.000
0.910 0.789 0.000
0.920 0.789 0.000
0.930 0.789 0.000
0.940 0.789 0.000
0.950 0.789 0.000
0.960 0.789 0.000
0.970 0.789 0.000
0.980 0.789 0.000
0.990 0.789 0.000

0.004 0.849 0.000
0.014 0.849 0.000
0.024 0.849 0.000
0.034 0.849 0.000
0.044 0.849 0.000
0.054 0.849 0.000
0.064 0.849 0.000
0.074 0.849 0.000
0.084 0.849 0.000
0.093 0.849 0.000
0.103 0.849 0.000
0.113 0.849 0.000
0.123 0.849 0.000
0.133 0.849 0.000
0.143 0.849 1.255
0.153 0.849 2.179
0.163 0.849 2.418
0.173 0.849 2.535
0.183 0.849 2.648
0.193 0.849 2.722
0.203 0.849 2.836
0.213 0.849 2.857
0.223 0.849 2.930
0.233 0.849 2.989
0.243 0.849 3.038
0.253 0.849 3.083
0.263 0.849 3.127
0.273 0.849 3.161
0.283 0.849 3.168
0.293 0.849 3.214
0.303 0.849 3.242
0.313 0.849 3.270
0.323 0.849 3.299
0.333 0.849 3.319
0.343 0.849 3.321
0.352 0.849 3.382
0.362 0.849 3.386
0.372 0.849 3.405
0.382 0.849 3.453
0.392 0.849 3.472
0.402 0.849 3.463
0.412 0.849 3.499
0.422 0.849 4.608
0.432 0.849 4.722
0.442 0.849 4.737
0.452 0.849 4.113
0.462 0.849 0.000
0.472 0.849 0.000
0.482 0.849 0.000
0.492 0.849 0.000
0.502 0.849 0.000
0.512 0.849 0.000
0.522 0.849 0.000
0.532 0.849 0.000
0.542 0.849 0.000
0.552 0.849 0.000
0.562 0.849 0.000
0.572 0.849 0.000
0.582 0.849 0.000
0.592 0.849 0.000
0.602 0.849 0.000
0.611 0.849 0.000
0.621 0.849 0.000
0.631 0.849 0.000
0.641 0.849 0.000
0.651 0.849 0.000
0.661 0.849 0.000
0.671 0.849 0.000
0.681 0.849 0.000
0.691 0.849 0.000
0.701 0.849 0.000
0.711 0.849 0.000
0.721 0.849 0.000
0.731 0.849 0.000
0.741 0.849 0.000
0.751 0.849 0.000
0.761 0.849 0.000
0.771 0.849 0.000
0.781 0.849 0.000
0.791 0.849 0.000
0.801 0.849 0.000
0.811 0.849 0.000
0.821 0.849 0.000
0.831 0.849 0.000
0.841 0.849 0.000
0.851 0.849 0.000
0.861 0.849 0.000
0.870 0.849 0.000
0.880 0.849 0.000
0.890 0.849 0.000
0.900 0.849 0.000
0.910 0.849 0.000
0.920 0.849 0.000
0.930 0.849 0.000
0.940 0.849 0.000
0.950 0.849 0.000
0.960 0.849 0.000
0.970 0.849 0.000
0.980 0.849 0.000
0.990 0.849 0.000

0.004 0.909 0.000
0.014 0.909 0.000
0.024 0.909 0.000
0.034 0.909 0.000
0.044 0.909 0.000
0.054 0.909 0.000
0.064 0.909 0.000
0.074 0.909 0.000
0.084 0.909 0.000
0.093 0.909 0.000
0.103 0.909 0.000
0.113 0.909 0.000
0.123 0.909 0.000
0.133 0.909 0.000
0.143 0.909 0.000
0.153 0.909 1.519
0.163 0.909 2.079
0.173 0.909 2.367
0.183 0.909 2.483
0.193 0.909 2.651
0.203 0.909 2.734
0.213 0.909 2.841
0.223 0.909 2.882
0.233 0.909 2.931
0.243 0.909 2.985
0.253 0.909 3.018
0.263 0.909 3.071
0.273 0.909 3.104
0.283 0.909 3.167
0.293 0.909 3.163
0.303 0.909 3.181
0.313 0.909 3.235
0.323 0.909 3.260
0.333 0.909 3.277
0.343 0.909 3.323
0.352 0.909 3.335
0.362 0.909 3.374
0.372 0.909 3.400
0.382 0.909 3.410
0.392 0.909 3.435
0.402 0.909 3.461
0.412 0.909 3.462
0.422 0.909 3.493
0.432 0.909 3.509
0.442 0.909 3.546
0.452 0.909 4.674
0.462 0.909 4.784
0.472 0.909 4.802
0.482 0.909 4.188
0.492 0.909 0.000
0.502 0.909 0.000
0.512 0.909 0.000
0.522 0.909 0.000
0.532 0.909 0.000
0.542 0.909 0.000
0.552 0.909 0.000
0.562 0.909 0.000
0.572 0.909 0.000
0.582 0.909 0.000
0.592 0.909 0.000
0.602 0.909 0.000
0.611 0.909 0.000
0.621 0.909 0.000
0.631 0.909 0.000
0.641 0.909 0.000
0.651 0.909 0.000
0.661 0.909 0.000
0.671 0.909 0.000
0.681 0.909 0.000
0.691 0.909 0.000
0.701 0.909 0.000
0.711 0.909 0.000
0.721 0.909 0.000
0.731 0.909 0.000
0.741 0.909 0.000
0.751 0.909 0.000
0.761 0.909 0.000
0.771 0.909 0.000
0.781 0.909 0.000
0.791 0.909 0.000
0.801 0.909 0.000
0.811 0.909 0.000
0.821 0.909 0.000
0.831 0.909 0.000
0.841 0.909 0.000
0.851 0.909 0.000
0.861 0.909 0.000
0.870 0.909 0.000
0.880 0.909 0.000
0.890 0.909 0.000
0.900 0.909 0.000
0.910 0.909 0.000
0.920 0.909 0.000
0.930 0.909 0.000
0.940 0.909 0.000
0.950 0.909 0.000
0.960 0.909 0.000
0.970 0.909 0.000
0.980 0.909 0.000
0.990 0.909 0.000

0.004 0.969 0.000
0.014 0.969 0.000
0.024 0.969 0.000
0.034 0.969 0.000
0.044 0.969 0.000
0.054 0.969 0.000
0.064 0.969 0.000
0.074 0.969 0.000
0.084 0.969 0.000
0.093 0.969 0.000
0.103 0.969 0.000
0.113 0.969 0.000
0.123 0.969 0.000
0.133 0.969 0.000
0.143 0.969 0.000
0.153 0.969 0.000
0.163 0.969 1.462
0.173 0.969 2.111
0.183 0.969 2.405
0.193 0.969 2.538
0.203 0.969 2.600
0.213 0.969 2.722
0.223 0.969 2.805
0.233 0.969 2.863
0.243 0.969 2.899
0.253 0.969 2.995
0.263 0.969 3.041
0.273 0.969 3.058
0.283 0.969 3.103
0.293 0.969 3.147
0.303 0.969 3.154
0.313 0.969 3.212
0.323 0.969 3.237
0.333 0.969 3.279
0.343 0.969 3.300
0.352 0.969 3.318
0.362 0.969 3.338
0.372 0.969 3.361
0.382 0.969 3.398
0.392 0.969 3.414
0.402 0.969 3.439
0.412 0.969 3.456
0.422 0.969 3.485
0.432 0.969 3.501
0.442 0.969 3.517
0.452 0.969 3.532
0.462 0.969 3.548
0.472 0.969 3.562
0.482 0.969 4.731
0.492 0.969 4.848
0.502 0.969 4.864
0.512 0.969 4.257
0.522 0.969 0.000
0.532 0.969 0.000
0.542 0.969 0.000
0.552 0.969 0.000
0.562 0.969 0.000
0.572 0.969 0.000
0.582 0.969 0.000
0.592 0.969 0.000
0.602 0.969 0.000
0.611 0.969 0.000
0.621 0.969 0.000
0.631 0.969 0.000
0.641 0.969 0.000
0.651 0.969 0.000
0.661 0.969 0.000
0.671 0.969 0.000
0.681 0.969 0.000
0.691 0.969 0.000
0.701 0.969 0.000
0.711 0.969 0.000
0.721 0.969 0.000
0.731 0.969 0.000
0.741 0.969 0.000
0.751 0.969 0.000
0.761 0.969 0.000
0.771 0.969 0.000
0.781 0.969 0.000
0.791 0.969 0.000
0.801 0.969 0.000
0.811 0.969 0.000
0.821 0.969 0.000
0.831 0.969 0.000
0.841 0.969 0.000
0.851 0.969 0.000
0.861 0.969 0.000
0.870 0.969 0.000
0.880 0.969 0.000
0.890 0.969 0.000
0.900 0.969 0.000
0.910 0.969 0.000
0.920 0.969 0.000
0.930 0.969 0.000
0.940 0.969 0.000
0.950 0.969 0.000
0.960 0.969 0.000
0.970 0.969 0.000
0.980 0.969 0.000
0.990 0.969 0.000

0.004 1.029 0.000
0.014 1.029 0.000
0.024 1.029 0.000
0.034 1.029 0.000
0.044 1.029 0.000
0.054 1.029 0.000
0.064 1.029 0.000
0.074 1.029 0.000
0.084 1.029 0.000
0.093 1.029 0.000
0.103 1.029 0.000
0.113 1.029 0.000
0.123 1.029 0.000
0.133 1.029 0.000
0.143 1.029 0.000
0.153 1.029 0.000
0.163 1.029 0.000
0.173 1.029 1.462
0.183 1.029 2.072
0.193 1.029 2.320
0.203 1.029 2.519
0.213 1.029 2.623
0.223 1.029 2.701
0.233 1.029 2.797
0.243 1.029 2.873
0.253 1.029 2.930
0.263 1.029 2.965
0.273 1.029 3.021
0.283 1.029 3.084
0.293 1.029 3.104
0.303 1.029 3.142
0.313 1.029 3.155
0.323 1.029 3.206
0.333 1.029 3.252
0.343 1.029 3.273
0.352 1.029 3.293
0.362 1.029 3.328
0.372 1.029 3.356
0.382 1.029 3.376
0.392 1.029 3.398
0.402 1.029 3.413
0.412 1.029 3.441
0.422 1.029 3.444
0.432 1.029 3.485
0.442 1.029 3.484
0.452 1.029 3.522
0.462 1.029 3.524
0.472 1.029 3.544
0.482 1.029 3.568
0.492 1.029 3.588
0.502 1.029 3.605
0.512 1.029 4.785
0.522 1.029 4.910
0.532 1.029 4.924
0.542 1.029 4.329
0.552 1.029 0.000
0.562 1.029 0.000
0.572 1.029 0.000
0.582 1.029 0.000
0.592 1.029 0.000
0.602 1.029 0.000
0.611 1.029 0.000
0.621 1.029 0.000
0.631 1.029 0.000
0.641 1.029 0.000
0.651 1.029 0.000
0.661 1.029 0.000
0.671 1.029 0.000
0.681 1.029 0.000
0.691 1.029 0.000
0.701 1.029 0.000
0.711 1.029 0.000
0.721 1.029 0.000
0.731 1.029 0.000
0.741 1.029 0.000
0.751 1.029 0.000
0.761 1.029 0.000
0.771 1.029 0.000
0.781 1.029 0.000
0.791 1.029 0.000
0.801 1.029 0.000
0.811 1.029 0.000
0.821 1.029 0.000
0.831 1.029 0.000
0.841 1.029 0.000
0.851 1.029 0.000
0.861 1.029 0.000
0.870 1.029 0.000
0.880 1.029 0.000
0.890 1.029 0.000
0.900 1.029 0.000
0.910 1.029 0.000
0.920 1.029 0.000
0.930 1.029 0.000
0.940 1.029 0.000
0.950 1.029 0.000
0.960 1.029 0.000
0.970 1.029 0.000
0.980 1.029 0.000
0.990 1.029 0.000

0.004 1.089 0.000
0.014 1.089 0.000
0.024 1.089 0.000
0.034 1.089 0.000
0.044 1.089 0.000
0.054 1.089 0.000
0.064 1.089 0.000
0.074 1.089 0.000
0.084 1.089 0.000
0.093 1.089 0.000
0.103 1.089 0.000
0.113 1.089 0.000
0.123 1.089 0.000
0.133 1.089 0.000
0.143 1.089 0.000
0.153 1.089 0.000
0.163 1.089 0.000
0.173 1.089 0.000
0.183 1.089 1.477
0.193 1.089 2.076
0.203 1.089 2.342
0.213 1.089 2.493
0.223 1.089 2.616
0.233 1.089 2.706
0.243 1.089 2.835
0.253 1.089 2.870
0.263 1.089 2.929
0.273 1.089 2.963
0.283 1.089 3.054
0.293 1.089 3.036
0.303 1.089 3.096
0.313 1.089 3.135
0.323 1.089 3.185
0.333 1.089 3.197
0.343 1.089 3.239
0.352 1.089 3.255
0.362 1.089 3.290
0.372 1.089 3.307
0.382 1.089 3.322
0.392 1.089 3.350
0.402 1.089 3.381
0.412 1.089 3.391
0.422 1.089 3.434
0.432 1.089 3.445
0.442 1.089 3.470
0.452 1.089 3.496
0.462 1.089 3.505
0.472 1.089 3.534
0.482 1.089 3.553
0.492 1.089 3.562
0.502 1.089 3.585
0.512 1.089 3.615
0.522 1.089 3.625
0.532 1.089 3.643
0.542 1.089 4.836
0.552 1.089 4.966
0.562 1.089 4.983
0.572 1.089 4.396
0.582 1.089 0.000
0.592 1.089 0.000
0.602 1.089 0.000
0.611 1.089 0.000
0.621 1.089 0.000
0.631 1.089 0.000
0.641 1.089 0.000
0.651 1.089 0.000
0.661 1.089 0.000
0.671 1.089 0.000
0.681 1.089 0.000
0.691 1.089 0.000
0.701 1.089 0.000
0.711 1.089 0.000
0.721 1.089 0.000
0.731 1.089 0.000
0.741 1.089 0.000
0.751 1.089 0.000
0.761 1.089 0.000
0.771 1.089 0.000
0.781 1.089 0.000
0.791 1.089 0.000
0.801 1.089 0.000
0.811 1.089 0.000
0.821 1.089 0.000
0.831 1.089 0.000
0.841 1.089 0.000
0.851 1.089 0.000
0.861 1.089 0.000
0.870 1.089 0.000
0.880 1.089 0.000
0.890 1.089 0.000
0.900 1.089 0.000
0.910 1.089 0.000
0.920 1.089 0.000
0.930 1.089 0.000
0.940 1.089 0.000
0.950 1.089 0.000
0.960 1.089 0.000
0.970 1.089 0.000
0.980 1.089 0.000
0.990 1.089 0.000

0.004 1.148 0.000
0.014 1.148 0.000
0.024 1.148 0.000
0.034 1.148 0.000
0.044 1.148 0.000
0.054 1.148 0.000
0.064 1.148 0.000
0.074 1.148 0.000
0.084 1.148 0.000
0.093 1.148 0.000
0.103 1.148 0.000
0.113 1.148 0.000
0.123 1.148 0.000
0.133 1.148 0.000
0.143 1.148 0.000
0.153 1.148 0.000
0.163 1.148 0.000
0.173 1.148 0.000
0.183 1.148 0.000
0.193 1.148 1.556
0.203 1.148 2.134
0.213 1.148 2.301
0.223 1.148 2.486
0.233 1.148 2.645
0.243 1.148 2.718
0.253 1.148 2.797
0.263 1.148 2.857
0.273 1.148 2.933
0.283 1.148 2.952
0.293 1.148 3.011
0.303 1.148 3.063
0.313 1.148 3.085
0.323 1.148 3.126
0.333 1.148 3.174
0.343 1.148 3.206
0.352 1.148 3.225
0.362 1.148 3.250
0.372 1.148 3.290
0.382 1.148 3.310
0.392 1.148 3.340
0.402 1.148 3.360
0.412 1.148 3.394
0.422 1.148 3.408
0.432 1.148 3.430
0.442 1.148 3.446
0.452 1.148 3.477
0.462 1.148 3.486
0.472 1.148 3.499
0.482 1.148 3.526
0.492 1.148 3.544
0.502 1.148 3.558
0.512 1.148 3.582
0.522 1.148 3.595
0.532 1.148 3.617
0.542 1.148 3.624
0.552 1.148 3.646
0.562 1.148 3.687
0.572 1.148 4.895
0.582 1.148 5.029
0.592 1.148 5.041
0.602 1.148 4.471
0.611 1.148 0.000
0.621 1.148 0.000
0.631 1.148 0.000
0.641 1.148 0.000
0.651 1.148 0.000
0.661 1.148 0.000
0.671 1.148 0.000
0.681 1.148 0.000
0.691 1.148 0.000
0.701 1.148 0.000
0.711 1.148 0.000
0.721 1.148 0.000
0.731 1.148 0.000
0.741 1.148 0.000
0.751 1.148 0.000
0.761 1.148 0.000
0.771 1.148 0.000
0.781 1.148 0.000
0.791 1.148 0.000
0.801 1.148 0.000
0.811 1.148 0.000
0.821 1.148 0.000
0.831 1.148 0.000
0.841 1.148 0.000
0.851 1.148 0.000
0.861 1.148 0.000
0.870 1.148 0.000
0.880 1.148 0.000
0.890 1.148 0.000
0.900 1.148 0.000
0.910 1.148 0.000
0.920 1.148 0.000
0.930 1.148 0.000
0.940 1.148 0.000
0.950 1.148 0.000
0.960 1.148 0.000
0.970 1.148 0.000
0.980 1.148 0.000
0.990 1.148 0.000

0.004 1.208 0.000
0.014 1.208 0.000
0.024 1.208 0.000
0.034 1.208 0.000
0.044 1.208 0.000
0.054 1.208 0.000
0.064 1.208 0.000
0.074 1.208 0.000
0.084 1.208 0.000
0.093 1.208 0.000
0.103 1.208 0.000
0.113 1.208 0.000
0.123 1.208 0.000
0.133 1.208 0.000
0.143 1.208 0.000
0.153 1.208 0.000
0.163 1.208 0.000
0.173 1.208 0.000
0.183 1.208 0.000
0.193 1.208 0.000
0.203 1.208 1.431
0.213 1.208 2.072
0.223 1.208 2.342
0.233 1.208 2.473
0.243 1.208 2.639
0.253 1.208 2.726
0.263 1.208 2.777
0.273 1.208 2.852
0.283 1.208 2.933
0.293 1.208 2.977
0.303 1.208 3.012
0.313 1.208 3.055
0.323 1.208 3.102
0.333 1.208 3.123
0.343 1.208 3.167
0.352 1.208 3.213
0.362 1.208 3.215
0.372 1.208 3.247
0.382 1.208 3.267
0.392 1.208 3.307
0.402 1.208 3.332
0.412 1.208 3.360
0.422 1.208 3.376
0.432 1.208 3.385
0.442 1.208 3.417
0.452 1.208 3.429
0.462 1.208 3.454
0.472 1.208 3.470
0.482 1.208 3.498
0.492 1.208 3.530
0.502 1.208 3.538
0.512 1.208 3.554
0.522 1.208 3.586
0.532 1.208 3.622
0.542 1.208 3.635
0.552 1.208 3.639
0.562 1.208 3.651
0.572 1.208 3.678
0.582 1.208 3.695
0.592 1.208 3.704
0.602 1.208 4.951
0.611 1.208 5.084
0.621 1.208 5.093
0.631 1.208 4.535
0.641 1.208 0.000
0.651 1.208 0.000
0.661 1.208 0.000
0.671 1.208 0.000
0.681 1.208 0.000
0.691 1.208 0.000
0.701 1.208 0.000
0.711 1.208 0.000
0.721 1.208 0.000
0.731 1.208 0.000
0.741 1.208 0.000
0.751 1.208 0.000
0.761 1.208 0.000
0.771 1.208 0.000
0.781 1.208 0.000
0.791 1.208 0.000
0.801 1.208 0.000
0.811 1.208 0.000
0.821 1.208 0.000
0.831 1.208 0.000
0.841 1.208 0.000
0.851 1.208 0.000
0.861 1.208 0.000
0.870 1.208 0.000
0.880 1.208 0.000
0.890 1.208 0.000
0.900 1.208 0.000
0.910 1.208 0.000
0.920 1.208 0.000
0.930 1.208 0.000
0.940 1.208 0.000
0.950 1.208 0.000
0.960 1.208 0.000
0.970 1.208 0.000
0.980 1.208 0.000
0.990 1.208 0.000

0.004 1.268 0.000
0.014 1.268 0.000
0.024 1.268 0.000
0.034 1.268 0.000
0.044 1.268 0.000
0.054 1.268 0.000
0.064 1.268 0.000
0.074 1.268 0.000
0.084 1.268 0.000
0.093 1.268 0.000
0.103 1.268 0.000
0.113 1.268 0.000
0.123 1.268 0.000
0.133 1.268 0.000
0.143 1.268 0.000
0.153 1.268 0.000
0.163 1.268 0.000
0.173 1.268 0.000
0.183 1.268 0.000
0.193 1.268 0.000
0.203 1.268 0.000
0.213 1.268 1.477
0.223 1.268 2.049
0.233 1.268 2.364
0.243 1.268 2.490
0.253 1.268 2.635
0.263 1.268 2.732
0.273 1.268 2.750
0.283 1.268 2.855
0.293 1.268 2.895
0.303 1.268 2.960
0.313 1.268 3.019
0.323 1.268 3.081
0.333 1.268 3.072
0.343 1.268 3.133
0.352 1.268 3.156
0.362 1.268 3.197
0.372 1.268 3.219
0.382 1.268 3.258
0.392 1.268 3.283
0.402 1.268 3.289
0.412 1.268 3.318
0.422 1.268 3.346
0.432 1.268 3.370
0.442 1.268 3.402
0.452 1.268 3.421
0.462 1.268 3.419
0.472 1.268 3.449
0.482 1.268 3.478
0.492 1.268 3.504
0.502 1.268 3.524
0.512 1.268 3.542
0.522 1.268 3.567
0.532 1.268 3.583
0.542 1.268 3.600
0.552 1.268 3.621
0.562 1.268 3.651
0.572 1.268 3.661
0.582 1.268 3.678
0.592 1.268 3.711
0.602 1.268 3.718
0.611 1.268 3.743
0.621 1.268 3.752
0.631 1.268 5.001
0.641 1.268 5.141
0.651 1.268 5.154
0.661 1.268 4.604
0.671 1.268 0.000
0.681 1.268 0.000
0.691 1.268 0.000
0.701 1.268 0.000
0.711 1.268 0.000
0.721 1.268 0.000
0.731 1.268 0.000
0.741 1.268 0.000
0.751 1.268 0.000
0.761 1.268 0.000
0.771 1.268 0.000
0.781 1.268 0.000
0.791 1.268 0.000
0.801 1.268 0.000
0.811 1.268 0.000
0.821 1.268 0.000
0.831 1.268 0.000
0.841 1.268 0.000
0.851 1.268 0.000
0.861 1.268 0.000
0.870 1.268 0.000
0.880 1.268 0.000
0.890 1.268 0.000
0.900 1.268 0.000
0.910 1.268 0.000
0.920 1.268 0.000
0.930 1.268 0.000
0.940 1.268 0.000
0.950 1.268 0.000
0.960 1.268 0.000
0.970 1.268 0.000
0.980 1.268 0.000
0.990 1.268 0.000

0.004 1.328 0.000
0.014 1.328 0.000
0.024 1.328 0.000
0.034 1.328 0.000
0.044 1.328 0.000
0.054 1.328 0.000
0.064 1.328 0.000
0.074 1.328 0.000
0.084 1.328 0.000
0.093 1.328 0.000
0.103 1.328 0.000
0.113 1.328 0.000
0.123 1.328 0.000
0.133 1.328 0.000
0.143 1.328 0.000
0.153 1.328 0.000
0.163 1.328 0.000
0.173 1.328 0.000
0.183 1.328 0.000
0.193 1.328 0.000
0.203 1.328 0.000
0.213 1.328 0.000
0.223 1.328 1.447
0.233 1.328 2.021
0.243 1.328 2.334
0.253 1.328 2.494
0.263 1.328 2.616
0.273 1.328 2.667
0.283 1.328 2.796
0.293 1.328 2.825
0.303 1.328 2.902
0.313 1.328 2.950
0.323 1.328 3.015
0.333 1.328 3.051
0.343 1.328 3.097
0.352 1.328 3.139
0.362 1.328 3.177
0.372 1.328 3.185
0.382 1.328 3.205
0.392 1.328 3.269
0.402 1.328 3.274
0.412 1.328 3.304
0.422 1.328 3.326
0.432 1.328 3.349
0.442 1.328 3.369
0.452 1.328 3.397
0.462 1.328 3.415
0.472 1.328 3.447
0.482 1.328 3.455
0.492 1.328 3.473
0.502 1.328 3.497
0.512 1.328 3.509
0.522 1.328 3.547
0.532 1.328 3.554
0.542 1.328 3.577
0.552 1.328 3.607
0.562 1.328 3.630
0.572 1.328 3.632
0.582 1.328 3.659
0.592 1.328 3.679
0.602 1.328 3.699
0.611 1.328 3.714
0.621 1.328 3.741
0.631 1.328 3.756
0.641 1.328 3.776
0.651 1.328 3.794
0.661 1.328 5.052
0.671 1.328 5.200
0.681 1.328 5.211
0.691 1.328 4.670
0.701 1.328 0.000
0.711 1.328 0.000
0.721 1.328 0.000
0.731 1.328 0.000
0.741 1.328 0.000
0.751 1.328 0.000
0.761 1.328 0.000
0.771 1.328 0.000
0.781 1.328 0.000
0.791 1.328 0.000
0.801 1.328 0.000
0.811 1.328 0.000
0.821 1.328 0.000
0.831 1.328 0.000
0.841 1.328 0.000
0.851 1.328 0.000
0.861 1.328 0.000
0.870 1.328 0.000
0.880 1.328 0.000
0.890 1.328 0.000
0.900 1.328 0.000
0.910 1.328 0.000
0.920 1.328 0.000
0.930 1.328 0.000
0.940 1.328 0.000
0.950 1.328 0.000
0.960 1.328 0.000
0.970 1.328 0.000
0.980 1.328 0.000
0.990 1.328 0.000

0.004 1.388 0.000
0.014 1.388 0.000
0.024 1.388 0.000
0.034 1.388 0.000
0.044 1.388 0.000
0.054 1.388 0.000
0.064 1.388 0.000
0.074 1.388 0.000
0.084 1.388 0.000
0.093 1.388 0.000
0.103 1.388 0.000
0.113 1.388 0.000
0.123 1.388 0.000
0.133 1.388 0.000
0.143 1.388 0.000
0.153 1.388 0.000
0.163 1.388 0.000
0.173 1.388 0.000
0.183 1.388 0.000
0.193 1.388 0.000
0.203 1.388 0.000
0.213 1.388 0.000
0.223 1.388 0.000
0.233 1.388 1.477
0.243 1.388 1.968
0.253 1.388 2.290
0.263 1.388 2.452
0.273 1.388 2.589
0.283 1.388 2.712
0.293 1.388 2.805
0.303 1.388 2.824
0.313 1.388 2.886
0.323 1.388 2.976
0.333 1.388 2.995
0.343 1.388 3.046
0.352 1.388 3.100
0.362 1.388 3.117
0.372 1.388 3.138
0.382 1.388 3.186
0.392 1.388 3.240
0.402 1.388 3.242
0.412 1.388 3.245
0.422 1.388 3.298
0.432 1.388 3.319
0.442 1.388 3.363
0.452 1.388 3.359
0.462 1.388 3.389
0.472 1.388 3.407
0.482 1.388 3.433
0.492 1.388 3.468
0.502 1.388 3.487
0.512 1.388 3.497
0.522 1.388 3.517
0.532 1.388 3.543
0.542 1.388 3.551
0.552 1.388 3.561
0.562 1.388 3.601
0.572 1.388 3.615
0.582 1.388 3.627
0.592 1.388 3.661
0.602 1.388 3.673
0.611 1.388 3.701
0.621 1.388 3.710
0.631 1.388 3.733
0.641 1.388 3.754
0.651 1.388 3.789
0.661 1.388 3.802
0.671 1.388 3.815
0.681 1.388 3.847
0.691 1.388 5.109
0.701 1.388 5.260
0.711 1.388 5.273
0.721 1.388 4.744
0.731 1.388 0.000
0.741 1.388 0.000
0.751 1.388 0.000
0.761 1.388 0.000
0.771 1.388 0.000
0.781 1.388 0.000
0.791 1.388 0.000
0.801 1.388 0.000
0.811 1.388 0.000
0.821 1.388 0.000
0.831 1.388 0.000
0.841 1.388 0.000
0.851 1.388 0.000
0.861 1.388 0.000
0.870 1.388 0.000
0.880 1.388 0.000
0.890 1.388 0.000
0.900 1.388 0.000
0.910 1.388 0.000
0.920 1.388 0.000
0.930 1.388 0.000
0.940 1.388 0.000
0.950 1.388 0.000
0.960 1.388 0.000
0.970 1.388 0.000
0.980 1.388 0.000
0.990 1.388 0.000

0.004 1.448 0.000
0.014 1.448 0.000
0.024 1.448 0.000
0.034 1.448 0.000
0.044 1.448 0.000
0.054 1.448 0.000
0.064 1.448 0.000
0.074 1.448 0.000
0.084 1.448 0.000
0.093 1.448 0.000
0.103 1.448 0.000
0.113 1.448 0.000
0.123 1.448 0.000
0.133 1.448 0.000
0.143 1.448 0.000
0.153 1.448 0.000
0.163 1.448 0.000
0.173 1.448 0.000
0.183 1.448 0.000
0.193 1.448 0.000
0.203 1.448 0.000
0.213 1.448 0.000
0.223 1.448 0.000
0.233 1.448 0.000
0.243 1.448 1.322
0.253 1.448 2.049
0.263 1.448 2.305
0.273 1.448 2.497
0.283 1.448 2.594
0.293 1.448 2.719
0.303 1.448 2.774
0.313 1.448 2.825
0.323 1.448 2.897
0.333 1.448 2.955
0.343 1.448 2.993
0.352 1.448 3.042
0.362 1.448 3.084
0.372 1.448 3.116
0.382 1.448 3.152
0.392 1.448 3.185
0.402 1.448 3.216
0.412 1.448 3.228
0.422 1.448 3.275
0.432 1.448 3.288
0.442 1.448 3.315
0.452 1.448 3.329
0.462 1.448 3.362
0.472 1.448 3.391
0.482 1.448 3.402
0.492 1.448 3.427
0.502 1.448 3.454
0.512 1.448 3.480
0.522 1.448 3.496
0.532 1.448 3.512
0.542 1.448 3.523
0.552 1.448 3.559
0.562 1.448 3.570
0.572 1.448 3.607
0.582 1.448 3.620
0.592 1.448 3.632
0.602 1.448 3.657
0.611 1.448 3.686
0.621 1.448 3.699
0.631 1.448 3.726
0.641 1.448 3.742
0.651 1.448 3.750
0.661 1.448 3.779
0.671 1.448 3.791
0.681 1.448 3.825
0.691 1.448 3.847
0.701 1.448 3.867
0.711 1.448 3.887
0.721 1.448 5.168
0.731 1.448 5.323
0.741 1.448 5.339
0.751 1.448 4.817
0.761 1.448 0.000
0.771 1.448 0.000
0.781 1.448 0.000
0.791 1.448 0.000
0.801 1.448 0.000
0.811 1.448 0.000
0.821 1.448 0.000
0.831 1.448 0.000
0.841 1.448 0.000
0.851 1.448 0.000
0.861 1.448 0.000
0.870 1.448 0.000
0.880 1.448 0.000
0.890 1.448 0.000
0.900 1.448 0.000
0.910 1.448 0.000
0.920 1.448 0.000
0.930 1.448 0.000
0.940 1.448 0.000
0.950 1.448 0.000
0.960 1.448 0.000
0.970 1.448 0.000
0.980 1.448 0.000
0.990 1.448 0.000

0.004 1.508 0.000
0.014 1.508 0.000
0.024 1.508 0.000
0.034 1.508 0.000
0.044 1.508 0.000
0.054 1.508 0.000
0.064 1.508 0.000
0.074 1.508 0.000
0.084 1.508 0.000
0.093 1.508 0.000
0.103 1.508 0.000
0.113 1.508 0.000
0.123 1.508 0.000
0.133 1.508 0.000
0.143 1.508 0.000
0.153 1.508 0.000
0.163 1.508 0.000
0.173 1.508 0.000
0.183 1.508 0.000
0.193 1.508 0.000
0.203 1.508 0.000
0.213 1.508 0.000
0.223 1.508 0.000
0.233 1.508 0.000
0.243 1.508 0.000
0.253 1.508 1.415
0.263 1.508 1.991
0.273 1.508 2.292
0.283 1.508 2.480
0.293 1.508 2.614
0.303 1.508 2.689
0.313 1.508 2.775
0.323 1.508 2.853
0.333 1.508 2.884
0.343 1.508 2.929
0.352 1.508 3.008
0.362 1.508 3.030
0.372 1.508 3.078
0.382 1.508 3.137
0.392 1.508 3.133
0.402 1.508 3.163
0.412 1.508 3.212
0.422 1.508 3.241
0.432 1.508 3.275
0.442 1.508 3.306
0.452 1.508 3.336
0.462 1.508 3.331
0.472 1.508 3.366
0.482 1.508 3.379
0.492 1.508 3.421
0.502 1.508 3.428
0.512 1.508 3.451
0.522 1.508 3.475
0.532 1.508 3.491
0.542 1.508 3.519
0.552 1.508 3.525
0.562 1.508 3.555
0.572 1.508 3.578
0.582 1.508 3.595
0.592 1.508 3.608
0.602 1.508 3.641
0.611 1.508 3.656
0.621 1.508 3.663
0.631 1.508 3.702
0.641 1.508 3.720
0.651 1.508 3.722
0.661 1.508 3.759
0.671 1.508 3.781
0.681 1.508 3.804
0.691 1.508 3.821
0.701 1.508 3.851
0.711 1.508 3.865
0.721 1.508 3.891
0.731 1.508 3.923
0.741 1.508 3.938
0.751 1.508 5.228
0.761 1.508 5.386
0.771 1.508 5.405
0.781 1.508 4.896
0.791 1.508 0.000
0.801 1.508 0.000
0.811 1.508 0.000
0.821 1.508 0.000
0.831 1.508 0.000
0.841 1.508 0.000
0.851 1.508 0.000
0.861 1.508 0.000
0.870 1.508 0.000
0.880 1.508 0.000
0.890 1.508 0.000
0.900 1.508 0.000
0.910 1.508 0.000
0.920 1.508 0.000
0.930 1.508 0.000
0.940 1.508 0.000
0.950 1.508 0.000
0.960 1.508 0.000
0.970 1.508 0.000
0.980 1.508 0.000
0.990 1.508 0.000

0.004 1.568 0.000
0.014 1.568 0.000
0.024 1.568 0.000
0.034 1.568 0.000
0.044 1.568 0.000
0.054 1.568 0.000
0.064 1.568 0.000
0.074 1.568 0.000
0.084 1.568 0.000
0.093 1.568 0.000
0.103 1.568 0.000
0.113 1.568 0.000
0.123 1.568 0.000
0.133 1.568 0.000
0.143 1.568 0.000
0.153 1.568 0.000
0.163 1.568 0.000
0.173 1.568 0.000
0.183 1.568 0.000
0.193 1.568 0.000
0.203 1.568 0.000
0.213 1.568 0.000
0.223 1.568 0.000
0.233 1.568 0.000
0.243 1.568 0.000
0.253 1.568 0.000
0.263 1.568 1.477
0.273 1.568 2.029
0.283 1.568 2.312
0.293 1.568 2.508
0.303 1.568 2.605
0.313 1.568 2.643
0.323 1.568 2.756
0.333 1.568 2.852
0.343 1.568 2.884
0.352 1.568 2.934
0.362 1.568 2.992
0.372 1.568 3.041
0.382 1.568 3.067
0.392 1.568 3.122
0.402 1.568 3.151
0.412 1.568 3.183
0.422 1.568 3.238
0.432 1.568 3.227
0.442 1.568 3.246
0.452 1.568 3.284
0.462 1.568 3.319
0.472 1.568 3.348
0.482 1.568 3.358
0.492 1.568 3.382
0.502 1.568 3.399
0.512 1.568 3.419
0.522 1.568 3.462
0.532 1.568 3.468
0.542 1.568 3.492
0.552 1.568 3.511
0.562 1.568 3.545
0.572 1.568 3.551
0.582 1.568 3.576
0.592 1.568 3.599
0.602 1.568 3.604
0.611 1.568 3.632
0.621 1.568 3.643
0.631 1.568 3.661
0.641 1.568 3.694
0.651 1.568 3.708
0.661 1.568 3.741
0.671 1.568 3.754
0.681 1.568 3.777
0.691 1.568 3.793
0.701 1.568 3.827
0.711 1.568 3.850
0.721 1.568 3.867
0.731 1.568 3.898
0.741 1.568 3.920
0.751 1.568 3.951
0.761 1.568 3.965
0.771 1.568 3.998
0.781 1.568 5.295
0.791 1.568 5.458
0.801 1.568 5.473
0.811 1.568 4.979
0.821 1.568 0.000
0.831 1.568 0.000
0.841 1.568 0.000
0.851 1.568 0.000
0.861 1.568 0.000
0.870 1.568 0.000
0.880 1.568 0.000
0.890 1.568 0.000
0.900 1.568 0.000
0.910 1.568 0.000
0.920 1.568 0.000
0.930 1.568 0.000
0.940 1.568 0.000
0.950 1.568 0.000
0.960 1.568 0.000
0.970 1.568 0.000
0.980 1.568 0.000
0.990 1.568 0.000

0.004 1.628 0.000
0.014 1.628 0.000
0.024 1.628 0.000
0.034 1.628 0.000
0.044 1.628 0.000
0.054 1.628 0.000
0.064 1.628 0.000
0.074 1.628 0.000
0.084 1.628 0.000
0.093 1.628 0.000
0.103 1.628 0.000
0.113 1.628 0.000
0.123 1.628 0.000
0.133 1.628 0.000
0.143 1.628 0.000
0.153 1.628 0.000
0.163 1.628 0.000
0.173 1.628 0.000
0.183 1.628 0.000
0.193 1.628 0.000
0.203 1.628 0.000
0.213 1.628 0.000
0.223 1.628 0.000
0.233 1.628 0.000
0.243 1.628 0.000
0.253 1.628 0.000
0.263 1.628 0.000
0.273 1.628 1.230
0.283 1.628 2.104
0.293 1.628 2.312
0.303 1.628 2.477
0.313 1.628 2.537
0.323 1.628 2.688
0.333 1.628 2.767
0.343 1.628 2.819
0.352 1.628 2.874
0.362 1.628 2.954
0.372 1.628 2.975
0.382 1.628 3.039
0.392 1.628 3.079
0.402 1.628 3.108
0.412 1.628 3.145
0.422 1.628 3.164
0.432 1.628 3.201
0.442 1.628 3.234
0.452 1.628 3.258
0.462 1.628 3.292
0.472 1.628 3.325
0.482 1.628 3.323
0.492 1.628 3.355
0.502 1.628 3.372
0.512 1.628 3.419
0.522 1.628 3.428
0.532 1.628 3.458
0.542 1.628 3.474
0.552 1.628 3.489
0.562 1.628 3.511
0.572 1.628 3.524
0.582 1.628 3.559
0.592 1.628 3.573
0.602 1.628 3.597
0.611 1.628 3.613
0.621 1.628 3.633
0.631 1.628 3.648
0.641 1.628 3.673
0.651 1.628 3.690
0.661 1.628 3.705
0.671 1.628 3.740
0.681 1.628 3.754
0.691 1.628 3.789
0.701 1.628 3.800
0.711 1.628 3.815
0.721 1.628 3.849
0.731 1.628 3.870
0.741 1.628 3.898
0.751 1.628 3.920
0.761 1.628 3.948
0.771 1.628 3.975
0.781 1.628 4.000
0.791 1.628 4.041
0.801 1.628 4.069
0.811 1.628 5.363
0.821 1.628 5.532
0.831 1.628 5.553
0.841 1.628 5.066
0.851 1.628 0.000
0.861 1.628 0.000
0.870 1.628 0.000
0.880 1.628 0.000
0.890 1.628 0.000
0.900 1.628 0.000
0.910 1.628 0.000
0.920 1.628 0.000
0.930 1.628 0.000
0.940 1.628 0.000
0.950 1.628 0.000
0.960 1.628 0.000
0.970 1.628 0.000
0.980 1.628 0.000
0.990 1.628 0.000

0.004 1.687 0.000
0.014 1.687 0.000
0.024 1.687 0.000
0.034 1.687 0.000
0.044 1.687 0.000
0.054 1.687 0.000
0.064 1.687 0.000
0.074 1.687 0.000
0.084 1.687 0.000
0.093 1.687 0.000
0.103 1.687 0.000
0.113 1.687 0.000
0.123 1.687 0.000
0.133 1.687 0.000
0.143 1.687 0.000
0.153 1.687 0.000
0.163 1.687 0.000
0.173 1.687 0.000
0.183 1.687 0.000
0.193 1.687 0.000
0.203 1.687 0.000
0.213 1.687 0.000
0.223 1.687 0.000
0.233 1.687 0.000
0.243 1.687 0.000
0.253 1.687 0.000
0.263 1.687 0.000
0.273 1.687 0.000
0.283 1.687 1.342
0.293 1.687 2.033
0.303 1.687 2.318
0.313 1.687 2.493
0.323 1.687 2.589
0.333 1.687 2.692
0.343 1.687 2.757
0.352 1.687 2.839
0.362 1.687 2.872
0.372 1.687 2.935
0.382 1.687 2.977
0.392 1.687 3.031
0.402 1.687 3.055
0.412 1.687 3.095
0.422 1.687 3.145
0.432 1.687 3.187
0.442 1.687 3.193
0.452 1.687 3.228
0.462 1.687 3.255
0.472 1.687 3.291
0.482 1.687 3.319
0.492 1.687 3.326
0.502 1.687 3.349
0.512 1.687 3.366
0.522 1.687 3.393
0.532 1.687 3.425
0.542 1.687 3.438
0.552 1.687 3.472
0.562 1.687 3.476
0.572 1.687 3.505
0.582 1.687 3.536
0.592 1.687 3.558
0.602 1.687 3.576
0.611 1.687 3.605
0.621 1.687 3.600
0.631 1.687 3.630
0.641 1.687 3.654
0.651 1.687 3.678
0.661 1.687 3.697
0.671 1.687 3.718
0.681 1.687 3.727
0.691 1.687 3.750
0.701 1.687 3.779
0.711 1.687 3.803
0.721 1.687 3.826
0.731 1.687 3.856
0.741 1.687 3.877
0.751 1.687 3.899
0.761 1.687 3.925
0.771 1.687 3.947
0.781 1.687 3.989
0.791 1.687 4.018
0.801 1.687 4.048
0.811 1.687 4.073
0.821 1.687 4.111
0.831 1.687 4.152
0.841 1.687 5.442
0.851 1.687 5.618
0.861 1.687 5.644
0.870 1.687 5.161
0.880 1.687 0.000
0.890 1.687 0.000
0.900 1.687 0.000
0.910 1.687 0.000
0.920 1.687 0.000
0.930 1.687 0.000
0.940 1.687 0.000
0.950 1.687 0.000
0.960 1.687 0.000
0.970 1.687 0.000
0.980 1.687 0.000
0.990 1.687 0.000

0.004 1.747 0.000
0.014 1.747 0.000
0.024 1.747 0.000
0.034 1.747 0.000
0.044 1.747 0.000
0.054 1.747 0.000
0.064 1.747 0.000
0.074 1.747 0.000
0.084 1.747 0.000
0.093 1.747 0.000
0.103 1.747 0.000
0.113 1.747 0.000
0.123 1.747 0.000
0.133 1.747 0.000
0.143 1.747 0.000
0.153 1.747 0.000
0.163 1.747 0.000
0.173 1.747 0.000
0.183 1.747 0.000
0.193 1.747 0.000
0.203 1.747 0.000
0.213 1.747 0.000
0.223 1.747 0.000
0.233 1.747 0.000
0.243 1.747 0.000
0.253 1.747 0.000
0.263 1.747 0.000
0.273 1.747 0.000
0.283 1.747 0.000
0.293 1.747 1.362
0.303 1.747 1.996
0.313 1.747 2.310
0.323 1.747 2.435
0.333 1.747 2.603
0.343 1.747 2.656
0.352 1.747 2.746
0.362 1.747 2.825
0.372 1.747 2.884
0.382 1.747 2.956
0.392 1.747 3.000
0.402 1.747 3.038
0.412 1.747 3.058
0.422 1.747 3.096
0.432 1.747 3.135
0.442 1.747 3.157
0.452 1.747 3.216
0.462 1.747 3.216
0.472 1.747 3.239
0.482 1.747 3.263
0.492 1.747 3.289
0.502 1.747 3.321
0.512 1.747 3.357
0.522 1.747 3.381
0.532 1.747 3.399
0.542 1.747 3.424
0.552 1.747 3.438
0.562 1.747 3.452
0.572 1.747 3.488
0.582 1.747 3.503
0.592 1.747 3.528
0.602 1.747 3.542
0.611 1.747 3.577
0.621 1.747 3.587
0.631 1.747 3.596
0.641 1.747 3.618
0.651 1.747 3.650
0.661 1.747 3.673
0.671 1.747 3.692
0.681 1.747 3.725
0.691 1.747 3.744
0.701 1.747 3.756
0.711 1.747 3.788
0.721 1.747 3.799
0.731 1.747 3.828
0.741 1.747 3.849
0.751 1.747 3.874
0.761 1.747 3.897
0.771 1.747 3.931
0.781 1.747 3.955
0.791 1.747 3.987
0.801 1.747 4.015
0.811 1.747 4.049
0.821 1.747 4.086
0.831 1.747 4.124
0.841 1.747 4.158
0.851 1.747 4.206
0.861 1.747 4.256
0.870 1.747 5.535
0.880 1.747 5.717
0.890 1.747 5.751
0.900 1.747 5.285
0.910 1.747 0.000
0.920 1.747 0.000
0.930 1.747 0.000
0.940 1.747 0.000
0.950 1.747 0.000
0.960 1.747 0.000
0.970 1.747 0.000
0.980 1.747 0.000
0.990 1.747 0.000

0.004 1.807 0.000
0.014 1.807 0.000
0.024 1.807 0.000
0.034 1.807 0.000
0.044 1.807 0.000
0.054 1.807 0.000
0.064 1.807 0.000
0.074 1.807 0.000
0.084 1.807 0.000
0.093 1.807 0.000
0.103 1.807 0.000
0.113 1.807 0.000
0.123 1.807 0.000
0.133 1.807 0.000
0.143 1.807 0.000
0.153 1.807 0.000
0.163 1.807 0.000
0.173 1.807 0.000
0.183 1.807 0.000
0.193 1.807 0.000
0.203 1.807 0.000
0.213 1.807 0.000
0.223 1.807 0.000
0.233 1.807 0.000
0.243 1.807 0.000
0.253 1.807 0.000
0.263 1.807 0.000
0.273 1.807 0.000
0.283 1.807 0.000
0.293 1.807 0.000
0.303 1.807 1.230
0.313 1.807 2.013
0.323 1.807 2.316
0.333 1.807 2.507
0.343 1.807 2.597
0.352 1.807 2.695
0.362 1.807 2.762
0.372 1.807 2.807
0.382 1.807 2.888
0.392 1.807 2.934
0.402 1.807 2.980
0.412 1.807 3.029
0.422 1.807 3.055
0.432 1.807 3.100
0.442 1.807 3.134
0.452 1.807 3.147
0.462 1.807 3.193
0.472 1.807 3.237
0.482 1.807 3.264
0.492 1.807 3.275
0.502 1.807 3.304
0.512 1.807 3.339
0.522 1.807 3.351
0.532 1.807 3.379
0.542 1.807 3.424
0.552 1.807 3.415
0.562 1.807 3.445
0.572 1.807 3.477
0.582 1.807 3.486
0.592 1.807 3.503
0.602 1.807 3.524
0.611 1.807 3.529
0.621 1.807 3.567
0.631 1.807 3.589
0.641 1.807 3.610
0.651 1.807 3.621
0.661 1.807 3.647
0.671 1.807 3.670
0.681 1.807 3.689
0.691 1.807 3.709
0.701 1.807 3.739
0.711 1.807 3.758
0.721 1.807 3.772
0.731 1.807 3.796
0.741 1.807 3.818
0.751 1.807 3.853
0.761 1.807 3.877
0.771 1.807 3.905
0.781 1.807 3.926
0.791 1.807 3.958
0.801 1.807 3.993
0.811 1.807 4.020
0.821 1.807 4.053
0.831 1.807 4.087
0.841 1.807 4.128
0.851 1.807 4.171
0.861 1.807 4.227
0.870 1.807 4.269
0.880 1.807 4.323
0.890 1.807 4.383
0.900 1.807 5.647
0.910 1.807 5.840
0.920 1.807 5.880
0.930 1.807 5.433
0.940 1.807 0.000
0.950 1.807 0.000
0.960 1.807 0.000
0.970 1.807 0.000
0.980 1.807 0.000
0.990 1.807 0.000

0.004 1.867 0.000
0.014 1.867 0.000
0.024 1.867 0.000
0.034 1.867 0.000
0.044 1.867 0.000
0.054 1.867 0.000
0.064 1.867 0.000
0.074 1.867 0.000
0.084 1.867 0.000
0.093 1.867 0.000
0.103 1.867 0.000
0.113 1.867 0.000
0.123 1.867 0.000
0.133 1.867 0.000
0.143 1.867 0.000
0.153 1.867 0.000
0.163 1.867 0.000
0.173 1.867 0.000
0.183 1.867 0.000
0.193 1.867 0.000
0.203 1.867 0.000
0.213 1.867 0.000
0.223 1.867 0.000
0.233 1.867 0.000
0.243 1.867 0.000
0.253 1.867 0.000
0.263 1.867 0.000
0.273 1.867 0.000
0.283 1.867 0.000
0.293 1.867 0.000
0.303 1.867 0.000
0.313 1.867 1.342
0.323 1.867 1.991
0.333 1.867 2.307
0.343 1.867 2.490
0.352 1.867 2.630
0.362 1.867 2.676
0.372 1.867 2.772
0.382 1.867 2.831
0.392 1.867 2.894
0.402 1.867 2.925
0.412 1.867 2.981
0.422 1.867 3.005
0.432 1.867 3.069
0.442 1.867 3.110
0.452 1.867 3.122
0.462 1.867 3.135
0.472 1.867 3.172
0.482 1.867 3.231
0.492 1.867 3.258
0.502 1.867 3.279
0.512 1.867 3.302
0.522 1.867 3.332
0.532 1.867 3.358
0.542 1.867 3.371
0.552 1.867 3.399
0.562 1.867 3.426
0.572 1.867 3.440
0.582 1.867 3.461
0.592 1.867 3.485
0.602 1.867 3.512
0.611 1.867 3.528
0.621 1.867 3.542
0.631 1.867 3.572
0.641 1.867 3.597
0.651 1.867 3.606
0.661 1.867 3.626
0.671 1.867 3.649
0.681 1.867 3.678
0.691 1.867 3.694
0.701 1.867 3.711
0.711 1.867 3.738
0.721 1.867 3.761
0.731 1.867 3.781
0.741 1.867 3.803
0.751 1.867 3.831
0.761 1.867 3.859
0.771 1.867 3.879
0.781 1.867 3.910
0.791 1.867 3.931
0.801 1.867 3.968
0.811 1.867 3.994
0.821 1.867 4.031
0.831 1.867 4.060
0.841 1.867 4.095
0.851 1.867 4.139
0.861 1.867 4.179
0.870 1.867 4.230
0.880 1.867 4.275
0.890 1.867 4.341
0.900 1.867 4.399
0.910 1.867 4.477
0.920 1.867 4.563
0.930 1.867 5.794
0.940 1.867 6.005
0.950 1.867 6.070
0.960 1.867 5.646
0.970 1.867 0.000
0.980 1.867 0.000
0.990 1.867 0.000

0.004 1.927 0.000
0.014 1.927 0.000
0.024 1.927 0.000
0.034 1.927 0.000
0.044 1.927 0.000
0.054 1.927 0.000
0.064 1.927 0.000
0.074 1.927 0.000
0.084 1.927 0.000
0.093 1.927 0.000
0.103 1.927 0.000
0.113 1.927 0.000
0.123 1.927 0.000
0.133 1.927 0.000
0.143 1.927 0.000
0.153 1.927 0.000
0.163 1.927 0.000
0.173 1.927 0.000
0.183 1.927 0.000
0.193 1.927 0.000
0.203 1.927 0.000
0.213 1.927 0.000
0.223 1.927 0.000
0.233 1.927 0.000
0.243 1.927 0.000
0.253 1.927 0.000
0.263 1.927 0.000
0.273 1.927 0.000
0.283 1.927 0.000
0.293 1.927 0.000
0.303 1.927 0.000
0.313 1.927 0.000
0.323 1.927 1.342
0.333 1.927 1.987
0.343 1.927 2.294
0.352 1.927 2.468
0.362 1.927 2.542
0.372 1.927 2.671
0.382 1.927 2.725
0.392 1.927 2.811
0.402 1.927 2.847
0.412 1.927 2.964
0.422 1.927 2.985
0.432 1.927 3.006
0.442 1.927 3.053
0.452 1.927 3.094
0.462 1.927 3.110
0.472 1.927 3.147
0.482 1.927 3.185
0.492 1.927 3.227
0.502 1.927 3.252
0.512 1.927 3.285
0.522 1.927 3.303
0.532 1.927 3.339
0.542 1.927 3.356
0.552 1.927 3.375
0.562 1.927 3.381
0.572 1.927 3.435
0.582 1.927 3.450
0.592 1.927 3.450
0.602 1.927 3.478
0.611 1.927 3.502
0.621 1.927 3.522
0.631 1.927 3.546
0.641 1.927 3.572
0.651 1.927 3.581
0.661 1.927 3.609
0.671 1.927 3.625
0.681 1.927 3.652
0.691 1.927 3.675
0.701 1.927 3.689
0.711 1.927 3.704
0.721 1.927 3.745
0.731 1.927 3.751
0.741 1.927 3.782
0.751 1.927 3.811
0.761 1.927 3.829
0.771 1.927 3.850
0.781 1.927 3.883
0.791 1.927 3.902
0.801 1.927 3.930
0.811 1.927 3.970
0.821 1.927 4.001
0.831 1.927 4.028
0.841 1.927 4.068
0.851 1.927 4.108
0.861 1.927 4.141
0.870 1.927 4.192
0.880 1.927 4.238
0.890 1.927 4.294
0.900 1.927 4.357
0.910 1.927 4.416
0.920 1.927 4.494
0.930 1.927 4.591
0.940 1.927 4.703
0.950 1.927 4.845
0.960 1.927 6.026
0.970 1.927 6.287
0.980 1.927 6.450
0.990 1.927 6.153

0.004 1.987 0.000
0.014 1.987 0.000
0.024 1.987 0.000
0.034 1.987 0.000
0.044 1.987 0.000
0.054 1.987 0.000
0.064 1.987 0.000
0.074 1.987 0.000
0.084 1.987 0.000
0.093 1.987 0.000
0.103 1.987 0.000
0.113 1.987 0.000
0.123 1.987 0.000
0.133 1.987 0.000
0.143 1.987 0.000
0.153 1.987 0.000
0.163 1.987 0.000
0.173 1.987 0.000
0.183 1.987 0.000
0.193 1.987 0.000
0.203 1.987 0.000
0.213 1.987 0.000
0.223 1.987 0.000
0.233 1.987 0.000
0.243 1.987 0.000
0.253 1.987 0.000
0.263 1.987 0.000
0.273 1.987 0.000
0.283 1.987 0.000
0.293 1.987 0.000
0.303 1.987 0.000
0.313 1.987 0.000
0.323 1.987 0.000
0.333 1.987 1.380
0.343 1.987 1.991
0.352 1.987 2.279
0.362 1.987 2.455
0.372 1.987 2.522
0.382 1.987 2.656
0.392 1.987 2.766
0.402 1.987 2.797
0.412 1.987 2.868
0.422 1.987 2.927
0.432 1.987 2.994
0.442 1.987 3.018
0.452 1.987 3.058
0.462 1.987 3.081
0.472 1.987 3.121
0.482 1.987 3.138
0.492 1.987 3.176
0.502 1.987 3.228
0.512 1.987 3.230
0.522 1.987 3.269
0.532 1.987 3.287
0.542 1.987 3.319
0.552 1.987 3.324
0.562 1.987 3.375
0.572 1.987 3.407
0.582 1.987 3.423
0.592 1.987 3.413
0.602 1.987 3.461
0.611 1.987 3.489
0.621 1.987 3.504
0.631 1.987 3.519
0.641 1.987 3.546
0.651 1.987 3.562
0.661 1.987 3.597
0.671 1.987 3.604
0.681 1.987 3.624
0.691 1.987 3.641
0.701 1.987 3.665
0.711 1.987 3.693
0.721 1.987 3.718
0.731 1.987 3.745
0.741 1.987 3.760
0.751 1.987 3.783
0.761 1.987 3.808
0.771 1.987 3.831
0.781 1.987 3.865
0.791 1.987 3.885
0.801 1.987 3.915
0.811 1.987 3.943
0.821 1.987 3.974
0.831 1.987 4.005
0.841 1.987 4.030
0.851 1.987 4.079
0.861 1.987 4.111
0.870 1.987 4.153
0.880 1.987 4.207
0.890 1.987 4.255
0.900 1.987 4.303
0.910 1.987 4.369
0.920 1.987 4.441
0.930 1.987 4.521
0.940 1.987 4.622
0.950 1.987 4.740
0.960 1.987 4.893
0.970 1.987 5.103
0.980 1.987 5.431
0.990 1.987 7.122

0.004 2.047 0.000
0.014 2.047 0.000
0.024 2.047 0.000
0.034 2.047 0.000
0.044 2.047 0.000
0.054 2.047 0.000
0.064 2.047 0.000
0.074 2.047 0.000
0.084 2.047 0.000
0.093 2.047 0.000
0.103 2.047 0.000
0.113 2.047 0.000
0.123 2.047 0.000
0.133 2.047 0.000
0.143 2.047 0.000
0.153 2.047 0.000
0.163 2.047 0.000
0.173 2.047 0.000
0.183 2.047 0.000
0.193 2.047 0.000
0.203 2.047 0.000
0.213 2.047 0.000
0.223 2.047 0.000
0.233 2.047 0.000
0.243 2.047 0.000
0.253 2.047 0.000
0.263 2.047 0.000
0.273 2.047 0.000
0.283 2.047 0.000
0.293 2.047 0.000
0.303 2.047 0.000
0.313 2.047 0.000
0.323 2.047 0.000
0.333 2.047 0.000
0.343 2.047 1.398
0.352 2.047 1.886
0.362 2.047 2.258
0.372 2.047 2.410
0.382 2.047 2.627
0.392 2.047 2.654
0.402 2.047 2.723
0.412 2.047 2.820
0.422 2.047 2.862
0.432 2.047 2.914
0.442 2.047 2.977
0.452 2.047 3.011
0.462 2.047 3.039
0.472 2.047 3.075
0.482 2.047 3.128
0.492 2.047 3.138
0.502 2.047 3.179
0.512 2.047 3.215
0.522 2.047 3.250
0.532 2.047 3.268
0.542 2.047 3.293
0.552 2.047 3.310
0.562 2.047 3.336
0.572 2.047 3.378
0.582 2.047 3.375
0.592 2.047 3.400
0.602 2.047 3.431
0.611 2.047 3.445
0.621 2.047 3.479
0.631 2.047 3.487
0.641 2.047 3.519
0.651 2.047 3.535
0.661 2.047 3.564
0.671 2.047 3.587
0.681 2.047 3.603
0.691 2.047 3.635
0.701 2.047 3.647
0.711 2.047 3.673
0.721 2.047 3.683
0.731 2.047 3.704
0.741 2.047 3.736
0.751 2.047 3.757
0.761 2.047 3.782
0.771 2.047 3.808
0.781 2.047 3.835
0.791 2.047 3.869
0.801 2.047 3.884
0.811 2.047 3.910
0.821 2.047 3.943
0.831 2.047 3.978
0.841 2.047 4.005
0.851 2.047 4.040
0.861 2.047 4.084
0.870 2.047 4.119
0.880 2.047 4.160
0.890 2.047 4.215
0.900 2.047 4.271
0.910 2.047 4.324
0.920 2.047 4.387
0.930 2.047 4.460
0.940 2.047 4.553
0.950 2.047 4.660
0.960 2.047 4.791
0.970 2.047 4.957
0.980 2.047 5.206
0.990 2.047 5.769

0.004 2.107 0.000
0.014 2.107 0.000
0.024 2.107 0.000
0.034 2.107 0.000
0.044 2.107 0.000
0.054 2.107 0.000
0.064 2.107 0.000
0.074 2.107 0.000
0.084 2.107 0.000
0.093 2.107 0.000
0.103 2.107 0.000
0.113 2.107 0.000
0.123 2.107 0.000
0.133 2.107 0.000
0.143 2.107 0.000
0.153 2.107 0.000
0.163 2.107 0.000
0.173 2.107 0.000
0.183 2.107 0.000
0.193 2.107 0.000
0.203 2.107 0.000
0.213 2.107 0.000
0.223 2.107 0.000
0.233 2.107 0.000
0.243 2.107 0.000
0.253 2.107 0.000
0.263 2.107 0.000
0.273 2.107 0.000
0.283 2.107 0.000
0.293 2.107 0.000
0.303 2.107 0.000
0.313 2.107 0.000
0.323 2.107 0.000
0.333 2.107 0.000
0.343 2.107 0.000
0.352 2.107 1.255
0.362 2.107 2.041
0.372 2.107 2.230
0.382 2.107 2.458
0.392 2.107 2.572
0.402 2.107 2.680
0.412 2.107 2.747
0.422 2.107 2.783
0.432 2.107 2.859
0.442 2.107 2.938
0.452 2.107 2.976
0.462 2.107 3.004
0.472 2.107 3.032
0.482 2.107 3.090
0.492 2.107 3.111
0.502 2.107 3.168
0.512 2.107 3.203
0.522 2.107 3.197
0.532 2.107 3.228
0.542 2.107 3.279
0.552 2.107 3.307
0.562 2.107 3.296
0.572 2.107 3.335
0.582 2.107 3.364
0.592 2.107 3.384
0.602 2.107 3.409
0.611 2.107 3.436
0.621 2.107 3.458
0.631 2.107 3.477
0.641 2.107 3.489
0.651 2.107 3.527
0.661 2.107 3.536
0.671 2.107 3.558
0.681 2.107 3.571
0.691 2.107 3.610
0.701 2.107 3.627
0.711 2.107 3.650
0.721 2.107 3.672
0.731 2.107 3.698
0.741 2.107 3.717
0.751 2.107 3.738
0.761 2.107 3.766
0.771 2.107 3.800
0.781 2.107 3.812
0.791 2.107 3.837
0.801 2.107 3.873
0.811 2.107 3.890
0.821 2.107 3.923
0.831 2.107 3.949
0.841 2.107 3.982
0.851 2.107 4.012
0.861 2.107 4.054
0.870 2.107 4.085
0.880 2.107 4.135
0.890 2.107 4.178
0.900 2.107 4.227
0.910 2.107 4.278
0.920 2.107 4.342
0.930 2.107 4.413
0.940 2.107 4.498
0.950 2.107 4.587
0.960 2.107 4.706
0.970 2.107 4.852
0.980 2.107 5.062
0.990 2.107 5.506

0.004 2.167 0.000
0.014 2.167 0.000
0.024 2.167 0.000
0.034 2.167 0.000
0.044 2.167 0.000
0.054 2.167 0.000
0.064 2.167 0.000
0.074 2.167 0.000
0.084 2.167 0.000
0.093 2.167 0.000
0.103 2.167 0.000
0.113 2.167 0.000
0.123 2.167 0.000
0.133 2.167 0.000
0.143 2.167 0.000
0.153 2.167 0.000
0.163 2.167 0.000
0.173 2.167 0.000
0.183 2.167 0.000
0.193 2.167 0.000
0.203 2.167 0.000
0.213 2.167 0.000
0.223 2.167 0.000
0.233 2.167 0.000
0.243 2.167 0.000
0.253 2.167 0.000
0.263 2.167 0.000
0.273 2.167 0.000
0.283 2.167 0.000
0.293 2.167 0.000
0.303 2.167 0.000
0.313 2.167 0.000
0.323 2.167 0.000
0.333 2.167 0.000
0.343 2.167 0.000
0.352 2.167 0.000
0.362 2.167 1.342
0.372 2.167 1.982
0.382 2.167 2.230
0.392 2.167 2.459
0.402 2.167 2.609
0.412 2.167 2.648
0.422 2.167 2.741
0.432 2.167 2.800
0.442 2.167 2.861
0.452 2.167 2.903
0.462 2.167 2.952
0.472 2.167 2.992
0.482 2.167 3.033
0.492 2.167 3.067
0.502 2.167 3.142
0.512 2.167 3.142
0.522 2.167 3.202
0.532 2.167 3.193
0.542 2.167 3.212
0.552 2.167 3.265
0.562 2.167 3.296
0.572 2.167 3.320
0.582 2.167 3.327
0.592 2.167 3.363
0.602 2.167 3.399
0.611 2.167 3.409
0.621 2.167 3.425
0.631 2.167 3.459
0.641 2.167 3.481
0.651 2.167 3.502
0.661 2.167 3.533
0.671 2.167 3.546
0.681 2.167 3.569
0.691 2.167 3.588
0.701 2.167 3.608
0.711 2.167 3.636
0.721 2.167 3.640
0.731 2.167 3.689
0.741 2.167 3.693
0.751 2.167 3.724
0.761 2.167 3.738
0.771 2.167 3.760
0.781 2.167 3.789
0.791 2.167 3.816
0.801 2.167 3.831
0.811 2.167 3.859
0.821 2.167 3.895
0.831 2.167 3.924
0.841 2.167 3.958
0.851 2.167 3.994
0.861 2.167 4.024
0.870 2.167 4.057
0.880 2.167 4.103
0.890 2.167 4.144
0.900 2.167 4.189
0.910 2.167 4.240
0.920 2.167 4.298
0.930 2.167 4.366
0.940 2.167 4.438
0.950 2.167 4.526
0.960 2.167 4.633
0.970 2.167 4.766
0.980 2.167 4.953
0.990 2.167 5.339

0.004 2.227 0.000
0.014 2.227 0.000
0.024 2.227 0.000
0.034 2.227 0.000
0.044 2.227 0.000
0.054 2.227 0.000
0.064 2.227 0.000
0.074 2.227 0.000
0.084 2.227 0.000
0.093 2.227 0.000
0.103 2.227 0.000
0.113 2.227 0.000
0.123 2.227 0.000
0.133 2.227 0.000
0.143 2.227 0.000
0.153 2.227 0.000
0.163 2.227 0.000
0.173 2.227 0.000
0.183 2.227 0.000
0.193 2.227 0.000
0.203 2.227 0.000
0.213 2.227 0.000
0.223 2.227 0.000
0.233 2.227 0.000
0.243 2.227 0.000
0.253 2.227 0.000
0.263 2.227 0.000
0.273 2.227 0.000
0.283 2.227 0.000
0.293 2.227 0.000
0.303 2.227 0.000
0.313 2.227 0.000
0.323 2.227 0.000
0.333 2.227 0.000
0.343 2.227 0.000
0.352 2.227 0.000
0.362 2.227 0.000
0.372 2.227 1.415
0.382 2.227 1.982
0.392 2.227 2.276
0.402 2.227 2.384
0.412 2.227 2.574
0.422 2.227 2.657
0.432 2.227 2.736
0.442 2.227 2.794
0.452 2.227 2.852
0.462 2.227 2.916
0.472 2.227 2.951
0.482 2.227 2.986
0.492 2.227 3.058
0.502 2.227 3.065
0.512 2.227 3.112
0.522 2.227 3.164
0.532 2.227 3.183
0.542 2.227 3.195
0.552 2.227 3.225
0.562 2.227 3.259
0.572 2.227 3.300
0.582 2.227 3.316
0.592 2.227 3.340
0.602 2.227 3.368
0.611 2.227 3.403
0.621 2.227 3.392
0.631 2.227 3.428
0.641 2.227 3.455
0.651 2.227 3.475
0.661 2.227 3.490
0.671 2.227 3.534
0.681 2.227 3.541
0.691 2.227 3.566
0.701 2.227 3.580
0.711 2.227 3.587
0.721 2.227 3.626
0.731 2.227 3.648
0.741 2.227 3.671
0.751 2.227 3.690
0.761 2.227 3.717
0.771 2.227 3.744
0.781 2.227 3.766
0.791 2.227 3.806
0.801 2.227 3.812
0.811 2.227 3.840
0.821 2.227 3.871
0.831 2.227 3.906
0.841 2.227 3.935
0.851 2.227 3.962
0.861 2.227 3.993
0.870 2.227 4.034
0.880 2.227 4.076
0.890 2.227 4.111
0.900 2.227 4.161
0.910 2.227 4.203
0.920 2.227 4.254
0.930 2.227 4.327
0.940 2.227 4.386
0.950 2.227 4.470
0.960 2.227 4.569
0.970 2.227 4.693
0.980 2.227 4.861
0.990 2.227 5.213

0.004 2.286 0.000
0.014 2.286 0.000
0.024 2.286 0.000
0.034 2.286 0.000
0.044 2.286 0.000
0.054 2.286 0.000
0.064 2.286 0.000
0.074 2.286 0.000
0.084 2.286 0.000
0.093 2.286 0.000
0.103 2.286 0.000
0.113 2.286 0.000
0.123 2.286 0.000
0.133 2.286 0.000
0.143 2.286 0.000
0.153 2.286 0.000
0.163 2.286 0.000
0.173 2.286 0.000
0.183 2.286 0.000
0.193 2.286 0.000
0.203 2.286 0.000
0.213 2.286 0.000
0.223 2.286 0.000
0.233 2.286 0.000
0.243 2.286 0.000
0.253 2.286 0.000
0.263 2.286 0.000
0.273 2.286 0.000
0.283 2.286 0.000
0.293 2.286 0.000
0.303 2.286 0.000
0.313 2.286 0.000
0.323 2.286 0.000
0.333 2.286 0.000
0.343 2.286 0.000
0.352 2.286 0.000
0.362 2.286 0.000
0.372 2.286 0.000
0.382 2.286 1.230
0.392 2.286 1.944
0.402 2.286 2.201
0.412 2.286 2.410
0.422 2.286 2.513
0.432 2.286 2.641
0.442 2.286 2.755
0.452 2.286 2.787
0.462 2.286 2.869
0.472 2.286 2.924
0.482 2.286 2.949
0.492 2.286 3.010
0.502 2.286 3.062
0.512 2.286 3.111
0.522 2.286 3.118
0.532 2.286 3.139
0.542 2.286 3.157
0.552 2.286 3.195
0.562 2.286 3.220
0.572 2.286 3.268
0.582 2.286 3.274
0.592 2.286 3.326
0.602 2.286 3.342
0.611 2.286 3.361
0.621 2.286 3.386
0.631 2.286 3.395
0.641 2.286 3.423
0.651 2.286 3.433
0.661 2.286 3.475
0.671 2.286 3.495
0.681 2.286 3.514
0.691 2.286 3.541
0.701 2.286 3.549
0.711 2.286 3.593
0.721 2.286 3.599
0.731 2.286 3.630
0.741 2.286 3.656
0.751 2.286 3.673
0.761 2.286 3.706
0.771 2.286 3.723
0.781 2.286 3.759
0.791 2.286 3.766
0.801 2.286 3.797
0.811 2.286 3.823
0.821 2.286 3.846
0.831 2.286 3.874
0.841 2.286 3.904
0.851 2.286 3.931
0.861 2.286 3.975
0.870 2.286 4.001
0.880 2.286 4.035
0.890 2.286 4.084
0.900 2.286 4.132
0.910 2.286 4.178
0.920 2.286 4.225
0.930 2.286 4.285
0.940 2.286 4.348
0.950 2.286 4.424
0.960 2.286 4.520
0.970 2.286 4.630
0.980 2.286 4.785
0.990 2.286 5.115

0.004 2.346 0.000
0.014 2.346 0.000
0.024 2.346 0.000
0.034 2.346 0.000
0.044 2.346 0.000
0.054 2.346 0.000
0.064 2.346 0.000
0.074 2.346 0.000
0.084 2.346 0.000
0.093 2.346 0.000
0.103 2.346 0.000
0.113 2.346 0.000
0.123 2.346 0.000
0.133 2.346 0.000
0.143 2.346 0.000
0.153 2.346 0.000
0.163 2.346 0.000
0.173 2.346 0.000
0.183 2.346 0.000
0.193 2.346 0.000
0.203 2.346 0.000
0.213 2.346 0.000
0.223 2.346 0.000
0.233 2.346 0.000
0.243 2.346 0.000
0.253 2.346 0.000
0.263 2.346 0.000
0.273 2.346 0.000
0.283 2.346 0.000
0.293 2.346 0.000
0.303 2.346 0.000
0.313 2.346 0.000
0.323 2.346 0.000
0.333 2.346 0.000
0.343 2.346 0.000
0.352 2.346 0.000
0.362 2.346 0.000
0.372 2.346 0.000
0.382 2.346 0.000
0.392 2.346 1.114
0.402 2.346 2.029
0.412 2.346 2.196
0.422 2.346 2.484
0.432 2.346 2.569
0.442 2.346 2.676
0.452 2.346 2.723
0.462 2.346 2.801
0.472 2.346 2.861
0.482 2.346 2.898
0.492 2.346 2.969
0.502 2.346 2.999
0.512 2.346 3.021
0.522 2.346 3.067
0.532 2.346 3.093
0.542 2.346 3.148
0.552 2.346 3.151
0.562 2.346 3.204
0.572 2.346 3.237
0.582 2.346 3.260
0.592 2.346 3.293
0.602 2.346 3.308
0.611 2.346 3.330
0.621 2.346 3.366
0.631 2.346 3.374
0.641 2.346 3.396
0.651 2.346 3.438
0.661 2.346 3.443
0.671 2.346 3.467
0.681 2.346 3.487
0.691 2.346 3.513
0.701 2.346 3.541
0.711 2.346 3.571
0.721 2.346 3.571
0.731 2.346 3.620
0.741 2.346 3.627
0.751 2.346 3.646
0.761 2.346 3.675
0.771 2.346 3.701
0.781 2.346 3.726
0.791 2.346 3.755
0.801 2.346 3.771
0.811 2.346 3.801
0.821 2.346 3.837
0.831 2.346 3.846
0.841 2.346 3.886
0.851 2.346 3.907
0.861 2.346 3.944
0.870 2.346 3.981
0.880 2.346 4.014
0.890 2.346 4.055
0.900 2.346 4.096
0.910 2.346 4.136
0.920 2.346 4.188
0.930 2.346 4.245
0.940 2.346 4.313
0.950 2.346 4.381
0.960 2.346 4.471
0.970 2.346 4.574
0.980 2.346 4.721
0.990 2.346 5.028

0.004 2.406 0.000
0.014 2.406 0.000
0.024 2.406 0.000
0.034 2.406 0.000
0.044 2.406 0.000
0.054 2.406 0.000
0.064 2.406 0.000
0.074 2.406 0.000
0.084 2.406 0.000
0.093 2.406 0.000
0.103 2.406 0.000
0.113 2.406 0.000
0.123 2.406 0.000
0.133 2.406 0.000
0.143 2.406 0.000
0.153 2.406 0.000
0.163 2.406 0.000
0.173 2.406 0.000
0.183 2.406 0.000
0.193 2.406 0.000
0.203 2.406 0.000
0.213 2.406 0.000
0.223 2.406 0.000
0.233 2.406 0.000
0.243 2.406 0.000
0.253 2.406 0.000
0.263 2.406 0.000
0.273 2.406 0.000
0.283 2.406 0.000
0.293 2.406 0.000
0.303 2.406 0.000
0.313 2.406 0.000
0.323 2.406 0.000
0.333 2.406 0.000
0.343 2.406 0.000
0.352 2.406 0.000
0.362 2.406 0.000
0.372 2.406 0.000
0.382 2.406 0.000
0.392 2.406 0.000
0.402 2.406 1.146
0.412 2.406 2.037
0.422 2.406 2.241
0.432 2.406 2.439
0.442 2.406 2.580
0.452 2.406 2.646
0.462 2.406 2.739
0.472 2.406 2.811
0.482 2.406 2.846
0.492 2.406 2.897
0.502 2.406 2.949
0.512 2.406 2.986
0.522 2.406 3.043
0.532 2.406 3.059
0.542 2.406 3.109
0.552 2.406 3.133
0.562 2.406 3.174
0.572 2.406 3.191
0.582 2.406 3.227
0.592 2.406 3.262
0.602 2.406 3.292
0.611 2.406 3.301
0.621 2.406 3.344
0.631 2.406 3.352
0.641 2.406 3.373
0.651 2.406 3.407
0.661 2.406 3.408
0.671 2.406 3.451
0.681 2.406 3.479
0.691 2.406 3.500
0.701 2.406 3.517
0.711 2.406 3.541
0.721 2.406 3.559
0.731 2.406 3.602
0.741 2.406 3.615
0.751 2.406 3.619
0.761 2.406 3.655
0.771 2.406 3.669
0.781 2.406 3.690
0.791 2.406 3.730
0.801 2.406 3.751
0.811 2.406 3.766
0.821 2.406 3.803
0.831 2.406 3.837
0.841 2.406 3.858
0.851 2.406 3.895
0.861 2.406 3.919
0.870 2.406 3.958
0.880 2.406 3.988
0.890 2.406 4.028
0.900 2.406 4.064
0.910 2.406 4.108
0.920 2.406 4.156
0.930 2.406 4.211
0.940 2.406 4.270
0.950 2.406 4.341
0.960 2.406 4.421
0.970 2.406 4.526
0.980 2.406 4.662
0.990 2.406 4.961

0.004 2.466 0.000
0.014 2.466 0.000
0.024 2.466 0.000
0.034 2.466 0.000
0.044 2.466 0.000
0.054 2.466 0.000
0.064 2.466 0.000
0.074 2.466 0.000
0.084 2.466 0.000
0.093 2.466 0.000
0.103 2.466 0.000
0.113 2.466 0.000
0.123 2.466 0.000
0.133 2.466 0.000
0.143 2.466 0.000
0.153 2.466 0.000
0.163 2.466 0.000
0.173 2.466 0.000
0.183 2.466 0.000
0.193 2.466 0.000
0.203 2.466 0.000
0.213 2.466 0.000
0.223 2.466 0.000
0.233 2.466 0.000
0.243 2.466 0.000
0.253 2.466 0.000
0.263 2.466 0.000
0.273 2.466 0.000
0.283 2.466 0.000
0.293 2.466 0.000
0.303 2.466 0.000
0.313 2.466 0.000
0.323 2.466 0.000
0.333 2.466 0.000
0.343 2.466 0.000
0.352 2.466 0.000
0.362 2.466 0.000
0.372 2.466 0.000
0.382 2.466 0.000
0.392 2.466 0.000
0.402 2.466 0.000
0.412 2.466 1.230
0.422 2.466 1.982
0.432 2.466 2.255
0.442 2.466 2.418
0.452 2.466 2.549
0.462 2.466 2.660
0.472 2.466 2.760
0.482 2.466 2.792
0.492 2.466 2.869
0.502 2.466 2.892
0.512 2.466 2.922
0.522 2.466 2.976
0.532 2.466 3.029
0.542 2.466 3.067
0.552 2.466 3.107
0.562 2.466 3.126
0.572 2.466 3.171
0.582 2.466 3.199
0.592 2.466 3.232
0.602 2.466 3.248
0.611 2.466 3.260
0.621 2.466 3.324
0.631 2.466 3.326
0.641 2.466 3.376
0.651 2.466 3.397
0.661 2.466 3.397
0.671 2.466 3.418
0.681 2.466 3.464
0.691 2.466 3.472
0.701 2.466 3.501
0.711 2.466 3.508
0.721 2.466 3.537
0.731 2.466 3.543
0.741 2.466 3.587
0.751 2.466 3.607
0.761 2.466 3.626
0.771 2.466 3.651
0.781 2.466 3.685
0.791 2.466 3.711
0.801 2.466 3.724
0.811 2.466 3.751
0.821 2.466 3.783
0.831 2.466 3.804
0.841 2.466 3.833
0.851 2.466 3.864
0.861 2.466 3.895
0.870 2.466 3.928
0.880 2.466 3.965
0.890 2.466 4.003
0.900 2.466 4.040
0.910 2.466 4.084
0.920 2.466 4.128
0.930 2.466 4.181
0.940 2.466 4.237
0.950 2.466 4.303
0.960 2.466 4.386
0.970 2.466 4.482
0.980 2.466 4.609
0.990 2.466 4.899

0.004 2.526 0.000
0.014 2.526 0.000
0.024 2.526 0.000
0.034 2.526 0.000
0.044 2.526 0.000
0.054 2.526 0.000
0.064 2.526 0.000
0.074 2.526 0.000
0.084 2.526 0.000
0.093 2.526 0.000
0.103 2.526 0.000
0.113 2.526 0.000
0.123 2.526 0.000
0.133 2.526 0.000
0.143 2.526 0.000
0.153 2.526 0.000
0.163 2.526 0.000
0.173 2.526 0.000
0.183 2.526 0.000
0.193 2.526 0.000
0.203 2.526 0.000
0.213 2.526 0.000
0.223 2.526 0.000
0.233 2.526 0.000
0.243 2.526 0.000
0.253 2.526 0.000
0.263 2.526 0.000
0.273 2.526 0.000
0.283 2.526 0.000
0.293 2.526 0.000
0.303 2.526 0.000
0.313 2.526 0.000
0.323 2.526 0.000
0.333 2.526 0.000
0.343 2.526 0.000
0.352 2.526 0.000
0.362 2.526 0.000
0.372 2.526 0.000
0.382 2.526 0.000
0.392 2.526 0.000
0.402 2.526 0.000
0.412 2.526 0.000
0.422 2.526 1.230
0.432 2.526 1.949
0.442 2.526 2.276
0.452 2.526 2.412
0.462 2.526 2.531
0.472 2.526 2.656
0.482 2.526 2.733
0.492 2.526 2.789
0.502 2.526 2.849
0.512 2.526 2.914
0.522 2.526 2.962
0.532 2.526 2.985
0.542 2.526 3.027
0.552 2.526 3.074
0.562 2.526 3.100
0.572 2.526 3.149
0.582 2.526 3.167
0.592 2.526 3.184
0.602 2.526 3.227
0.611 2.526 3.264
0.621 2.526 3.268
0.631 2.526 3.286
0.641 2.526 3.319
0.651 2.526 3.358
0.661 2.526 3.363
0.671 2.526 3.396
0.681 2.526 3.414
0.691 2.526 3.448
0.701 2.526 3.480
0.711 2.526 3.501
0.721 2.526 3.512
0.731 2.526 3.538
0.741 2.526 3.564
0.751 2.526 3.587
0.761 2.526 3.599
0.771 2.526 3.632
0.781 2.526 3.653
0.791 2.526 3.679
0.801 2.526 3.706
0.811 2.526 3.733
0.821 2.526 3.750
0.831 2.526 3.773
0.841 2.526 3.808
0.851 2.526 3.845
0.861 2.526 3.872
0.870 2.526 3.898
0.880 2.526 3.930
0.890 2.526 3.973
0.900 2.526 4.014
0.910 2.526 4.056
0.920 2.526 4.097
0.930 2.526 4.153
0.940 2.526 4.205
0.950 2.526 4.269
0.960 2.526 4.347
0.970 2.526 4.432
0.980 2.526 4.565
0.990 2.526 4.840

0.004 2.586 0.000
0.014 2.586 0.000
0.024 2.586 0.000
0.034 2.586 0.000
0.044 2.586 0.000
0.054 2.586 0.000
0.064 2.586 0.000
0.074 2.586 0.000
0.084 2.586 0.000
0.093 2.586 0.000
0.103 2.586 0.000
0.113 2.586 0.000
0.123 2.586 0.000
0.133 2.586 0.000
0.143 2.586 0.000
0.153 2.586 0.000
0.163 2.586 0.000
0.173 2.586 0.000
0.183 2.586 0.000
0.193 2.586 0.000
0.203 2.586 0.000
0.213 2.586 0.000
0.223 2.586 0.000
0.233 2.586 0.000
0.243 2.586 0.000
0.253 2.586 0.000
0.263 2.586 0.000
0.273 2.586 0.000
0.283 2.586 0.000
0.293 2.586 0.000
0.303 2.586 0.000
0.313 2.586 0.000
0.323 2.586 0.000
0.333 2.586 0.000
0.343 2.586 0.000
0.352 2.586 0.000
0.362 2.586 0.000
0.372 2.586 0.000
0.382 2.586 0.000
0.392 2.586 0.000
0.402 2.586 0.000
0.412 2.586 0.000
0.422 2.586 0.000
0.432 2.586 1.079
0.442 2.586 1.991
0.452 2.586 2.258
0.462 2.586 2.425
0.472 2.586 2.537
0.482 2.586 2.647
0.492 2.586 2.736
0.502 2.586 2.790
0.512 2.586 2.844
0.522 2.586 2.895
0.532 2.586 2.944
0.542 2.586 2.984
0.552 2.586 3.013
0.562 2.586 3.084
0.572 2.586 3.081
0.582 2.586 3.127
0.592 2.586 3.150
0.602 2.586 3.209
0.611 2.586 3.217
0.621 2.586 3.239
0.631 2.586 3.271
0.641 2.586 3.305
0.651 2.586 3.331
0.661 2.586 3.364
0.671 2.586 3.375
0.681 2.586 3.398
0.691 2.586 3.426
0.701 2.586 3.452
0.711 2.586 3.484
0.721 2.586 3.498
0.731 2.586 3.526
0.741 2.586 3.544
0.751 2.586 3.571
0.761 2.586 3.595
0.771 2.586 3.618
0.781 2.586 3.630
0.791 2.586 3.670
0.801 2.586 3.684
0.811 2.586 3.706
0.821 2.586 3.742
0.831 2.586 3.747
0.841 2.586 3.799
0.851 2.586 3.820
0.861 2.586 3.851
0.870 2.586 3.884
0.880 2.586 3.914
0.890 2.586 3.944
0.900 2.586 3.984
0.910 2.586 4.031
0.920 2.586 4.071
0.930 2.586 4.124
0.940 2.586 4.176
0.950 2.586 4.235
0.960 2.586 4.306
0.970 2.586 4.399
0.980 2.586 4.521
0.990 2.586 4.793

0.004 2.646 0.000
0.014 2.646 0.000
0.024 2.646 0.000
0.034 2.646 0.000
0.044 2.646 0.000
0.054 2.646 0.000
0.064 2.646 0.000
0.074 2.646 0.000
0.084 2.646 0.000
0.093 2.646 0.000
0.103 2.646 0.000
0.113 2.646 0.000
0.123 2.646 0.000
0.133 2.646 0.000
0.143 2.646 0.000
0.153 2.646 0.000
0.163 2.646 0.000
0.173 2.646 0.000
0.183 2.646 0.000
0.193 2.646 0.000
0.203 2.646 0.000
0.213 2.646 0.000
0.223 2.646 0.000
0.233 2.646 0.000
0.243 2.646 0.000
0.253 2.646 0.000
0.263 2.646 0.000
0.273 2.646 0.000
0.283 2.646 0.000
0.293 2.646 0.000
0.303 2.646 0.000
0.313 2.646 0.000
0.323 2.646 0.000
0.333 2.646 0.000
0.343 2.646 0.000
0.352 2.646 0.000
0.362 2.646 0.000
0.372 2.646 0.000
0.382 2.646 0.000
0.392 2.646 0.000
0.402 2.646 0.000
0.412 2.646 0.000
0.422 2.646 0.000
0.432 2.646 0.000
0.442 2.646 1.380
0.452 2.646 2.009
0.462 2.646 2.265
0.472 2.646 2.458
0.482 2.646 2.512
0.492 2.646 2.674
0.502 2.646 2.713
0.512 2.646 2.788
0.522 2.646 2.858
0.532 2.646 2.907
0.542 2.646 2.927
0.552 2.646 2.965
0.562 2.646 3.047
0.572 2.646 3.061
0.582 2.646 3.110
0.592 2.646 3.140
0.602 2.646 3.178
0.611 2.646 3.195
0.621 2.646 3.217
0.631 2.646 3.261
0.641 2.646 3.270
0.651 2.646 3.307
0.661 2.646 3.329
0.671 2.646 3.353
0.681 2.646 3.377
0.691 2.646 3.413
0.701 2.646 3.424
0.711 2.646 3.442
0.721 2.646 3.494
0.731 2.646 3.491
0.741 2.646 3.529
0.751 2.646 3.543
0.761 2.646 3.568
0.771 2.646 3.591
0.781 2.646 3.624
0.791 2.646 3.632
0.801 2.646 3.670
0.811 2.646 3.699
0.821 2.646 3.714
0.831 2.646 3.735
0.841 2.646 3.770
0.851 2.646 3.799
0.861 2.646 3.833
0.870 2.646 3.853
0.880 2.646 3.897
0.890 2.646 3.924
0.900 2.646 3.958
0.910 2.646 3.997
0.920 2.646 4.042
0.930 2.646 4.093
0.940 2.646 4.142
0.950 2.646 4.205
0.960 2.646 4.274
0.970 2.646 4.363
0.980 2.646 4.480
0.990 2.646 4.747

0.004 2.706 0.000
0.014 2.706 0.000
0.024 2.706 0.000
0.034 2.706 0.000
0.044 2.706 0.000
0.054 2.706 0.000
0.064 2.706 0.000
0.074 2.706 0.000
0.084 2.706 0.000
0.093 2.706 0.000
0.103 2.706 0.000
0.113 2.706 0.000
0.123 2.706 0.000
0.133 2.706 0.000
0.143 2.706 0.000
0.153 2.706 0.000
0.163 2.706 0.000
0.173 2.706 0.000
0.183 2.706 0.000
0.193 2.706 0.000
0.203 2.706 0.000
0.213 2.706 0.000
0.223 2.706 0.000
0.233 2.706 0.000
0.243 2.706 0.000
0.253 2.706 0.000
0.263 2.706 0.000
0.273 2.706 0.000
0.283 2.706 0.000
0.293 2.706 0.000
0.303 2.706 0.000
0.313 2.706 0.000
0.323 2.706 0.000
0.333 2.706 0.000
0.343 2.706 0.000
0.352 2.706 0.000
0.362 2.706 0.000
0.372 2.706 0.000
0.382 2.706 0.000
0.392 2.706 0.000
0.402 2.706 0.000
0.412 2.706 0.000
0.422 2.706 0.000
0.432 2.706 0.000
0.442 2.706 0.000
0.452 2.706 1.176
0.462 2.706 1.959
0.472 2.706 2.250
0.482 2.706 2.428
0.492 2.706 2.558
0.502 2.706 2.636
0.512 2.706 2.710
0.522 2.706 2.795
0.532 2.706 2.833
0.542 2.706 2.897
0.552 2.706 2.932
0.562 2.706 2.988
0.572 2.706 3.048
0.582 2.706 3.053
0.592 2.706 3.111
0.602 2.706 3.120
0.611 2.706 3.166
0.621 2.706 3.191
0.631 2.706 3.207
0.641 2.706 3.246
0.651 2.706 3.280
0.661 2.706 3.305
0.671 2.706 3.326
0.681 2.706 3.359
0.691 2.706 3.374
0.701 2.706 3.398
0.711 2.706 3.426
0.721 2.706 3.457
0.731 2.706 3.468
0.741 2.706 3.509
0.751 2.706 3.515
0.761 2.706 3.537
0.771 2.706 3.563
0.781 2.706 3.600
0.791 2.706 3.626
0.801 2.706 3.624
0.811 2.706 3.673
0.821 2.706 3.692
0.831 2.706 3.720
0.841 2.706 3.747
0.851 2.706 3.790
0.861 2.706 3.811
0.870 2.706 3.827
0.880 2.706 3.865
0.890 2.706 3.903
0.900 2.706 3.936
0.910 2.706 3.983
0.920 2.706 4.018
0.930 2.706 4.061
0.940 2.706 4.108
0.950 2.706 4.178
0.960 2.706 4.241
0.970 2.706 4.327
0.980 2.706 4.442
0.990 2.706 4.706

0.004 2.766 0.000
0.014 2.766 0.000
0.024 2.766 0.000
0.034 2.766 0.000
0.044 2.766 0.000
0.054 2.766 0.000
0.064 2.766 0.000
0.074 2.766 0.000
0.084 2.766 0.000
0.093 2.766 0.000
0.103 2.766 0.000
0.113 2.766 0.000
0.123 2.766 0.000
0.133 2.766 0.000
0.143 2.766 0.000
0.153 2.766 0.000
0.163 2.766 0.000
0.173 2.766 0.000
0.183 2.766 0.000
0.193 2.766 0.000
0.203 2.766 0.000
0.213 2.766 0.000
0.223 2.766 0.000
0.233 2.766 0.000
0.243 2.766 0.000
0.253 2.766 0.000
0.263 2.766 0.000
0.273 2.766 0.000
0.283 2.766 0.000
0.293 2.766 0.000
0.303 2.766 0.000
0.313 2.766 0.000
0.323 2.766 0.000
0.333 2.766 0.000
0.343 2.766 0.000
0.352 2.766 0.000
0.362 2.766 0.000
0.372 2.766 0.000
0.382 2.766 0.000
0.392 2.766 0.000
0.402 2.766 0.000
0.412 2.766 0.000
0.422 2.766 0.000
0.432 2.766 0.000
0.442 2.766 0.000
0.452 2.766 0.000
0.462 2.766 1.204
0.472 2.766 2.009
0.482 2.766 2.253
0.492 2.766 2.435
0.502 2.766 2.573
0.512 2.766 2.657
0.522 2.766 2.703
0.532 2.766 2.775
0.542 2.766 2.874
0.552 2.766 2.898
0.562 2.766 2.937
0.572 2.766 2.989
0.582 2.766 3.033
0.592 2.766 3.064
0.602 2.766 3.095
0.611 2.766 3.116
0.621 2.766 3.159
0.631 2.766 3.187
0.641 2.766 3.231
0.651 2.766 3.248
0.661 2.766 3.275
0.671 2.766 3.303
0.681 2.766 3.317
0.691 2.766 3.357
0.701 2.766 3.390
0.711 2.766 3.389
0.721 2.766 3.420
0.731 2.766 3.451
0.741 2.766 3.470
0.751 2.766 3.495
0.761 2.766 3.525
0.771 2.766 3.552
0.781 2.766 3.578
0.791 2.766 3.594
0.801 2.766 3.626
0.811 2.766 3.640
0.821 2.766 3.676
0.831 2.766 3.691
0.841 2.766 3.717
0.851 2.766 3.753
0.861 2.766 3.784
0.870 2.766 3.822
0.880 2.766 3.848
0.890 2.766 3.888
0.900 2.766 3.919
0.910 2.766 3.949
0.920 2.766 3.990
0.930 2.766 4.039
0.940 2.766 4.091
0.950 2.766 4.143
0.960 2.766 4.212
0.970 2.766 4.295
0.980 2.766 4.407
0.990 2.766 4.665

0.004 2.825 0.000
0.014 2.825 0.000
0.024 2.825 0.000
0.034 2.825 0.000
0.044 2.825 0.000
0.054 2.825 0.000
0.064 2.825 0.000
0.074 2.825 0.000
0.084 2.825 0.000
0.093 2.825 0.000
0.103 2.825 0.000
0.113 2.825 0.000
0.123 2.825 0.000
0.133 2.825 0.000
0.143 2.825 0.000
0.153 2.825 0.000
0.163 2.825 0.000
0.173 2.825 0.000
0.183 2.825 0.000
0.193 2.825 0.000
0.203 2.825 0.000
0.213 2.825 0.000
0.223 2.825 0.000
0.233 2.825 0.000
0.243 2.825 0.000
0.253 2.825 0.000
0.263 2.825 0.000
0.273 2.825 0.000
0.283 2.825 0.000
0.293 2.825 0.000
0.303 2.825 0.000
0.313 2.825 0.000
0.323 2.825 0.000
0.333 2.825 0.000
0.343 2.825 0.000
0.352 2.825 0.000
0.362 2.825 0.000
0.372 2.825 0.000
0.382 2.825 0.000
0.392 2.825 0.000
0.402 2.825 0.000
0.412 2.825 0.000
0.422 2.825 0.000
0.432 2.825 0.000
0.442 2.825 0.000
0.452 2.825 0.000
0.462 2.825 0.000
0.472 2.825 1.279
0.482 2.825 1.973
0.492 2.825 2.223
0.502 2.825 2.458
0.512 2.825 2.537
0.522 2.825 2.615
0.532 2.825 2.726
0.542 2.825 2.776
0.552 2.825 2.841
0.562 2.825 2.877
0.572 2.825 2.937
0.582 2.825 2.992
0.592 2.825 3.037
0.602 2.825 3.066
0.611 2.825 3.098
0.621 2.825 3.137
0.631 2.825 3.169
0.641 2.825 3.191
0.651 2.825 3.223
0.661 2.825 3.238
0.671 2.825 3.283
0.681 2.825 3.310
0.691 2.825 3.324
0.701 2.825 3.349
0.711 2.825 3.373
0.721 2.825 3.402
0.731 2.825 3.419
0.741 2.825 3.456
0.751 2.825 3.470
0.761 2.825 3.499
0.771 2.825 3.532
0.781 2.825 3.550
0.791 2.825 3.572
0.801 2.825 3.603
0.811 2.825 3.631
0.821 2.825 3.657
0.831 2.825 3.680
0.841 2.825 3.703
0.851 2.825 3.725
0.861 2.825 3.754
0.870 2.825 3.781
0.880 2.825 3.817
0.890 2.825 3.850
0.900 2.825 3.889
0.910 2.825 3.933
0.920 2.825 3.966
0.930 2.825 4.018
0.940 2.825 4.068
0.950 2.825 4.119
0.960 2.825 4.193
0.970 2.825 4.271
0.980 2.825 4.373
0.990 2.825 4.629

0.004 2.885 0.000
0.014 2.885 0.000
0.024 2.885 0.000
0.034 2.885 0.000
0.044 2.885 0.000
0.054 2.885 0.000
0.064 2.885 0.000
0.074 2.885 0.000
0.084 2.885 0.000
0.093 2.885 0.000
0.103 2.885 0.000
0.113 2.885 0.000
0.123 2.885 0.000
0.133 2.885 0.000
0.143 2.885 0.000
0.153 2.885 0.000
0.163 2.885 0.000
0.173 2.885 0.000
0.183 2.885 0.000
0.193 2.885 0.000
0.203 2.885 0.000
0.213 2.885 0.000
0.223 2.885 0.000
0.233 2.885 0.000
0.243 2.885 0.000
0.253 2.885 0.000
0.263 2.885 0.000
0.273 2.885 0.000
0.283 2.885 0.000
0.293 2.885 0.000
0.303 2.885 0.000
0.313 2.885 0.000
0.323 2.885 0.000
0.333 2.885 0.000
0.343 2.885 0.000
0.352 2.885 0.000
0.362 2.885 0.000
0.372 2.885 0.000
0.382 2.885 0.000
0.392 2.885 0.000
0.402 2.885 0.000
0.412 2.885 0.000
0.422 2.885 0.000
0.432 2.885 0.000
0.442 2.885 0.000
0.452 2.885 0.000
0.462 2.885 0.000
0.472 2.885 0.000
0.482 2.885 1.176
0.492 2.885 1.940
0.502 2.885 2.270
0.512 2.885 2.417
0.522 2.885 2.553
0.532 2.885 2.605
0.542 2.885 2.718
0.552 2.885 2.768
0.562 2.885 2.851
0.572 2.885 2.866
0.582 2.885 2.923
0.592 2.885 2.979
0.602 2.885 3.008
0.611 2.885 3.060
0.621 2.885 3.094
0.631 2.885 3.114
0.641 2.885 3.169
0.651 2.885 3.199
0.661 2.885 3.207
0.671 2.885 3.256
0.681 2.885 3.261
0.691 2.885 3.294
0.701 2.885 3.334
0.711 2.885 3.350
0.721 2.885 3.389
0.731 2.885 3.394
0.741 2.885 3.425
0.751 2.885 3.440
0.761 2.885 3.472
0.771 2.885 3.508
0.781 2.885 3.528
0.791 2.885 3.560
0.801 2.885 3.572
0.811 2.885 3.591
0.821 2.885 3.632
0.831 2.885 3.650
0.841 2.885 3.679
0.851 2.885 3.719
0.861 2.885 3.733
0.870 2.885 3.771
0.880 2.885 3.795
0.890 2.885 3.843
0.900 2.885 3.867
0.910 2.885 3.902
0.920 2.885 3.952
0.930 2.885 3.993
0.940 2.885 4.039
0.950 2.885 4.090
0.960 2.885 4.160
0.970 2.885 4.240
0.980 2.885 4.345
0.990 2.885 4.594

0.004 2.945 0.000
0.014 2.945 0.000
0.024 2.945 0.000
0.034 2.945 0.000
0.044 2.945 0.000
0.054 2.945 0.000
0.064 2.945 0.000
0.074 2.945 0.000
0.084 2.945 0.000
0.093 2.945 0.000
0.103 2.945 0.000
0.113 2.945 0.000
0.123 2.945 0.000
0.133 2.945 0.000
0.143 2.945 0.000
0.153 2.945 0.000
0.163 2.945 0.000
0.173 2.945 0.000
0.183 2.945 0.000
0.193 2.945 0.000
0.203 2.945 0.000
0.213 2.945 0.000
0.223 2.945 0.000
0.233 2.945 0.000
0.243 2.945 0.000
0.253 2.945 0.000
0.263 2.945 0.000
0.273 2.945 0.000
0.283 2.945 0.000
0.293 2.945 0.000
0.303 2.945 0.000
0.313 2.945 0.000
0.323 2.945 0.000
0.333 2.945 0.000
0.343 2.945 0.000
0.352 2.945 0.000
0.362 2.945 0.000
0.372 2.945 0.000
0.382 2.945 0.000
0.392 2.945 0.000
0.402 2.945 0.000
0.412 2.945 0.000
0.422 2.945 0.000
0.432 2.945 0.000
0.442 2.945 0.000
0.452 2.945 0.000
0.462 2.945 0.000
0.472 2.945 0.000
0.482 2.945 0.000
0.492 2.945 1.204
0.502 2.945 2.072
0.512 2.945 2.281
0.522 2.945 2.407
0.532 2.945 2.547
0.542 2.945 2.633
0.552 2.945 2.721
0.562 2.945 2.796
0.572 2.945 2.827
0.582 2.945 2.885
0.592 2.945 2.945
0.602 2.945 2.986
0.611 2.945 3.019
0.621 2.945 3.086
0.631 2.945 3.093
0.641 2.945 3.144
0.651 2.945 3.161
0.661 2.945 3.179
0.671 2.945 3.235
0.681 2.945 3.241
0.691 2.945 3.268
0.701 2.945 3.285
0.711 2.945 3.337
0.721 2.945 3.352
0.731 2.945 3.377
0.741 2.945 3.408
0.751 2.945 3.439
0.761 2.945 3.449
0.771 2.945 3.491
0.781 2.945 3.507
0.791 2.945 3.534
0.801 2.945 3.555
0.811 2.945 3.574
0.821 2.945 3.608
0.831 2.945 3.622
0.841 2.945 3.675
0.851 2.945 3.689
0.861 2.945 3.727
0.870 2.945 3.740
0.880 2.945 3.789
0.890 2.945 3.818
0.900 2.945 3.843
0.910 2.945 3.878
0.920 2.945 3.921
0.930 2.945 3.969
0.940 2.945 4.018
0.950 2.945 4.067
0.960 2.945 4.127
0.970 2.945 4.205
0.980 2.945 4.315
0.990 2.945 4.566

0.004 3.005 0.000
0.014 3.005 0.000
0.024 3.005 0.000
0.034 3.005 0.000
0.044 3.005 0.000
0.054 3.005 0.000
0.064 3.005 0.000
0.074 3.005 0.000
0.084 3.005 0.000
0.093 3.005 0.000
0.103 3.005 0.000
0.113 3.005 0.000
0.123 3.005 0.000
0.133 3.005 0.000
0.143 3.005 0.000
0.153 3.005 0.000
0.163 3.005 0.000
0.173 3.005 0.000
0.183 3.005 0.000
0.193 3.005 0.000
0.203 3.005 0.000
0.213 3.005 0.000
0.223 3.005 0.000
0.233 3.005 0.000
0.243 3.005 0.000
0.253 3.005 0.000
0.263 3.005 0.000
0.273 3.005 0.000
0.283 3.005 0.000
0.293 3.005 0.000
0.303 3.005 0.000
0.313 3.005 0.000
0.323 3.005 0.000
0.333 3.005 0.000
0.343 3.005 0.000
0.352 3.005 0.000
0.362 3.005 0.000
0.372 3.005 0.000
0.382 3.005 0.000
0.392 3.005 0.000
0.402 3.005 0.000
0.412 3.005 0.000
0.422 3.005 0.000
0.432 3.005 0.000
0.442 3.005 0.000
0.452 3.005 0.000
0.462 3.005 0.000
0.472 3.005 0.000
0.482 3.005 0.000
0.492 3.005 0.000
0.502 3.005 1.279
0.512 3.005 1.964
0.522 3.005 2.260
0.532 3.005 2.447
0.542 3.005 2.576
0.552 3.005 2.671
0.562 3.005 2.716
0.572 3.005 2.765
0.582 3.005 2.814
0.592 3.005 2.870
0.602 3.005 2.953
0.611 3.005 2.994
0.621 3.005 3.027
0.631 3.005 3.065
0.641 3.005 3.103
0.651 3.005 3.135
0.661 3.005 3.176
0.671 3.005 3.176
0.681 3.005 3.206
0.691 3.005 3.248
0.701 3.005 3.262
0.711 3.005 3.296
0.721 3.005 3.329
0.731 3.005 3.341
0.741 3.005 3.369
0.751 3.005 3.388
0.761 3.005 3.430
0.771 3.005 3.456
0.781 3.005 3.468
0.791 3.005 3.503
0.801 3.005 3.525
0.811 3.005 3.569
0.821 3.005 3.584
0.831 3.005 3.608
0.841 3.005 3.652
0.851 3.005 3.669
0.861 3.005 3.697
0.870 3.005 3.737
0.880 3.005 3.758
0.890 3.005 3.793
0.900 3.005 3.821
0.910 3.005 3.864
0.920 3.005 3.903
0.930 3.005 3.944
0.940 3.005 3.983
0.950 3.005 4.051
0.960 3.005 4.102
0.970 3.005 4.183
0.980 3.005 4.285
0.990 3.005 4.532

0.004 3.065 0.000
0.014 3.065 0.000
0.024 3.065 0.000
0.034 3.065 0.000
0.044 3.065 0.000
0.054 3.065 0.000
0.064 3.065 0.000
0.074 3.065 0.000
0.084 3.065 0.000
0.093 3.065 0.000
0.103 3.065 0.000
0.113 3.065 0.000
0.123 3.065 0.000
0.133 3.065 0.000
0.143 3.065 0.000
0.153 3.065 0.000
0.163 3.065 0.000
0.173 3.065 0.000
0.183 3.065 0.000
0.193 3.065 0.000
0.203 3.065 0.000
0.213 3.065 0.000
0.223 3.065 0.000
0.233 3.065 0.000
0.243 3.065 0.000
0.253 3.065 0.000
0.263 3.065 0.000
0.273 3.065 0.000
0.283 3.065 0.000
0.293 3.065 0.000
0.303 3.065 0.000
0.313 3.065 0.000
0.323 3.065 0.000
0.333 3.065 0.000
0.343 3.065 0.000
0.352 3.065 0.000
0.362 3.065 0.000
0.372 3.065 0.000
0.382 3.065 0.000
0.392 3.065 0.000
0.402 3.065 0.000
0.412 3.065 0.000
0.422 3.065 0.000
0.432 3.065 0.000
0.442 3.065 0.000
0.452 3.065 0.000
0.462 3.065 0.000
0.472 3.065 0.000
0.482 3.065 0.000
0.492 3.065 0.000
0.502 3.065 0.000
0.512 3.065 1.176
0.522 3.065 1.973
0.532 3.065 2.258
0.542 3.065 2.367
0.552 3.065 2.543
0.562 3.065 2.599
0.572 3.065 2.717
0.582 3.065 2.769
0.592 3.065 2.825
0.602 3.065 2.881
0.611 3.065 2.921
0.621 3.065 2.968
0.631 3.065 3.035
0.641 3.065 3.051
0.651 3.065 3.089
0.661 3.065 3.141
0.671 3.065 3.153
0.681 3.065 3.202
0.691 3.065 3.221
0.701 3.065 3.240
0.711 3.065 3.271
0.721 3.065 3.317
0.731 3.065 3.322
0.741 3.065 3.357
0.751 3.065 3.378
0.761 3.065 3.409
0.771 3.065 3.445
0.781 3.065 3.456
0.791 3.065 3.496
0.801 3.065 3.513
0.811 3.065 3.537
0.821 3.065 3.560
0.831 3.065 3.588
0.841 3.065 3.620
0.851 3.065 3.653
0.861 3.065 3.679
0.870 3.065 3.712
0.880 3.065 3.737
0.890 3.065 3.768
0.900 3.065 3.804
0.910 3.065 3.838
0.920 3.065 3.875
0.930 3.065 3.919
0.940 3.065 3.958
0.950 3.065 4.024
0.960 3.065 4.081
0.970 3.065 4.154
0.980 3.065 4.263
0.990 3.065 4.507

0.004 3.125 0.000
0.014 3.125 0.000
0.024 3.125 0.000
0.034 3.125 0.000
0.044 3.125 0.000
0.054 3.125 0.000
0.064 3.125 0.000
0.074 3.125 0.000
0.084 3.125 0.000
0.093 3.125 0.000
0.103 3.125 0.000
0.113 3.125 0.000
0.123 3.125 0.000
0.133 3.125 0.000
0.143 3.125 0.000
0.153 3.125 0.000
0.163 3.125 0.000
0.173 3.125 0.000
0.183 3.125 0.000
0.193 3.125 0.000
0.203 3.125 0.000
0.213 3.125 0.000
0.223 3.125 0.000
0.233 3.125 0.000
0.243 3.125 0.000
0.253 3.125 0.000
0.263 3.125 0.000
0.273 3.125 0.000
0.283 3.125 0.000
0.293 3.125 0.000
0.303 3.125 0.000
0.313 3.125 0.000
0.323 3.125 0.000
0.333 3.125 0.000
0.343 3.125 0.000
0.352 3.125 0.000
0.362 3.125 0.000
0.372 3.125 0.000
0.382 3.125 0.000
0.392 3.125 0.000
0.402 3.125 0.000
0.412 3.125 0.000
0.422 3.125 0.000
0.432 3.125 0.000
0.442 3.125 0.000
0.452 3.125 0.000
0.462 3.125 0.000
0.472 3.125 0.000
0.482 3.125 0.000
0.492 3.125 0.000
0.502 3.125 0.000
0.512 3.125 0.000
0.522 3.125 1.255
0.532 3.125 1.964
0.542 3.125 2.243
0.552 3.125 2.433
0.562 3.125 2.529
0.572 3.125 2.615
0.582 3.125 2.689
0.592 3.125 2.825
0.602 3.125 2.853
0.611 3.125 2.906
0.621 3.125 2.941
0.631 3.125 2.991
0.641 3.125 3.024
0.651 3.125 3.074
0.661 3.125 3.098
0.671 3.125 3.135
0.681 3.125 3.166
0.691 3.125 3.178
0.701 3.125 3.219
0.711 3.125 3.272
0.721 3.125 3.283
0.731 3.125 3.285
0.741 3.125 3.335
0.751 3.125 3.371
0.761 3.125 3.380
0.771 3.125 3.409
0.781 3.125 3.427
0.791 3.125 3.465
0.801 3.125 3.508
0.811 3.125 3.524
0.821 3.125 3.525
0.831 3.125 3.559
0.841 3.125 3.603
0.851 3.125 3.634
0.861 3.125 3.662
0.870 3.125 3.688
0.880 3.125 3.721
0.890 3.125 3.756
0.900 3.125 3.773
0.910 3.125 3.817
0.920 3.125 3.855
0.930 3.125 3.904
0.940 3.125 3.940
0.950 3.125 4.001
0.960 3.125 4.052
0.970 3.125 4.133
0.980 3.125 4.237
0.990 3.125 4.477

0.004 3.185 0.000
0.014 3.185 0.000
0.024 3.185 0.000
0.034 3.185 0.000
0.044 3.185 0.000
0.054 3.185 0.000
0.064 3.185 0.000
0.074 3.185 0.000
0.084 3.185 0.000
0.093 3.185 0.000
0.103 3.185 0.000
0.113 3.185 0.000
0.123 3.185 0.000
0.133 3.185 0.000
0.143 3.185 0.000
0.153 3.185 0.000
0.163 3.185 0.000
0.173 3.185 0.000
0.183 3.185 0.000
0.193 3.185 0.000
0.203 3.185 0.000
0.213 3.185 0.000
0.223 3.185 0.000
0.233 3.185 0.000
0.243 3.185 0.000
0.253 3.185 0.000
0.263 3.185 0.000
0.273 3.185 0.000
0.283 3.185 0.000
0.293 3.185 0.000
0.303 3.185 0.000
0.313 3.185 0.000
0.323 3.185 0.000
0.333 3.185 0.000
0.343 3.185 0.000
0.352 3.185 0.000
0.362 3.185 0.000
0.372 3.185 0.000
0.382 3.185 0.000
0.392 3.185 0.000
0.402 3.185 0.000
0.412 3.185 0.000
0.422 3.185 0.000
0.432 3.185 0.000
0.442 3.185 0.000
0.452 3.185 0.000
0.462 3.185 0.000
0.472 3.185 0.000
0.482 3.185 0.000
0.492 3.185 0.000
0.502 3.185 0.000
0.512 3.185 0.000
0.522 3.185 0.000
0.532 3.185 1.255
0.542 3.185 1.973
0.552 3.185 2.274
0.562 3.185 2.413
0.572 3.185 2.540
0.582 3.185 2.640
0.592 3.185 2.693
0.602 3.185 2.786
0.611 3.185 2.822
0.621 3.185 2.910
0.631 3.185 2.916
0.641 3.185 2.998
0.651 3.185 3.020
0.661 3.185 3.056
0.671 3.185 3.098
0.681 3.185 3.138
0.691 3.185 3.165
0.701 3.185 3.196
0.711 3.185 3.212
0.721 3.185 3.219
0.731 3.185 3.272
0.741 3.185 3.306
0.751 3.185 3.317
0.761 3.185 3.354
0.771 3.185 3.380
0.781 3.185 3.422
0.791 3.185 3.440
0.801 3.185 3.474
0.811 3.185 3.481
0.821 3.185 3.515
0.831 3.185 3.556
0.841 3.185 3.579
0.851 3.185 3.610
0.861 3.185 3.638
0.870 3.185 3.662
0.880 3.185 3.697
0.890 3.185 3.718
0.900 3.185 3.766
0.910 3.185 3.789
0.920 3.185 3.836
0.930 3.185 3.870
0.940 3.185 3.930
0.950 3.185 3.972
0.960 3.185 4.034
0.970 3.185 4.116
0.980 3.185 4.207
0.990 3.185 4.455

0.004 3.245 0.000
0.014 3.245 0.000
0.024 3.245 0.000
0.034 3.245 0.000
0.044 3.245 0.000
0.054 3.245 0.000
0.064 3.245 0.000
0.074 3.245 0.000
0.084 3.245 0.000
0.093 3.245 0.000
0.103 3.245 0.000
0.113 3.245 0.000
0.123 3.245 0.000
0.133 3.245 0.000
0.143 3.245 0.000
0.153 3.245 0.000
0.163 3.245 0.000
0.173 3.245 0.000
0.183 3.245 0.000
0.193 3.245 0.000
0.203 3.245 0.000
0.213 3.245 0.000
0.223 3.245 0.000
0.233 3.245 0.000
0.243 3.245 0.000
0.253 3.245 0.000
0.263 3.245 0.000
0.273 3.245 0.000
0.283 3.245 0.000
0.293 3.245 0.000
0.303 3.245 0.000
0.313 3.245 0.000
0.323 3.245 0.000
0.333 3.245 0.000
0.343 3.245 0.000
0.352 3.245 0.000
0.362 3.245 0.000
0.372 3.245 0.000
0.382 3.245 0.000
0.392 3.245 0.000
0.402 3.245 0.000
0.412 3.245 0.000
0.422 3.245 0.000
0.432 3.245 0.000
0.442 3.245 0.000
0.452 3.245 0.000
0.462 3.245 0.000
0.472 3.245 0.000
0.482 3.245 0.000
0.492 3.245 0.000
0.502 3.245 0.000
0.512 3.245 0.000
0.522 3.245 0.000
0.532 3.245 0.000
0.542 3.245 1.342
0.552 3.245 1.914
0.562 3.245 2.215
0.572 3.245 2.405
0.582 3.245 2.531
0.592 3.245 2.629
0.602 3.245 2.714
0.611 3.245 2.788
0.621 3.245 2.833
0.631 3.245 2.901
0.641 3.245 2.924
0.651 3.245 2.979
0.661 3.245 3.039
0.671 3.245 3.067
0.681 3.245 3.105
0.691 3.245 3.131
0.701 3.245 3.151
0.711 3.245 3.197
0.721 3.245 3.230
0.731 3.245 3.248
0.741 3.245 3.309
0.751 3.245 3.306
0.761 3.245 3.348
0.771 3.245 3.365
0.781 3.245 3.406
0.791 3.245 3.403
0.801 3.245 3.445
0.811 3.245 3.471
0.821 3.245 3.497
0.831 3.245 3.519
0.841 3.245 3.549
0.851 3.245 3.580
0.861 3.245 3.608
0.870 3.245 3.636
0.880 3.245 3.678
0.890 3.245 3.706
0.900 3.245 3.740
0.910 3.245 3.766
0.920 3.245 3.806
0.930 3.245 3.859
0.940 3.245 3.897
0.950 3.245 3.954
0.960 3.245 4.008
0.970 3.245 4.088
0.980 3.245 4.189
0.990 3.245 4.430

0.004 3.305 0.000
0.014 3.305 0.000
0.024 3.305 0.000
0.034 3.305 0.000
0.044 3.305 0.000
0.054 3.305 0.000
0.064 3.305 0.000
0.074 3.305 0.000
0.084 3.305 0.000
0.093 3.305 0.000
0.103 3.305 0.000
0.113 3.305 0.000
0.123 3.305 0.000
0.133 3.305 0.000
0.143 3.305 0.000
0.153 3.305 0.000
0.163 3.305 0.000
0.173 3.305 0.000
0.183 3.305 0.000
0.193 3.305 0.000
0.203 3.305 0.000
0.213 3.305 0.000
0.223 3.305 0.000
0.233 3.305 0.000
0.243 3.305 0.000
0.253 3.305 0.000
0.263 3.305 0.000
0.273 3.305 0.000
0.283 3.305 0.000
0.293 3.305 0.000
0.303 3.305 0.000
0.313 3.305 0.000
0.323 3.305 0.000
0.333 3.305 0.000
0.343 3.305 0.000
0.352 3.305 0.000
0.362 3.305 0.000
0.372 3.305 0.000
0.382 3.305 0.000
0.392 3.305 0.000
0.402 3.305 0.000
0.412 3.305 0.000
0.422 3.305 0.000
0.432 3.305 0.000
0.442 3.305 0.000
0.452 3.305 0.000
0.462 3.305 0.000
0.472 3.305 0.000
0.482 3.305 0.000
0.492 3.305 0.000
0.502 3.305 0.000
0.512 3.305 0.000
0.522 3.305 0.000
0.532 3.305 0.000
0.542 3.305 0.000
0.552 3.305 1.146
0.562 3.305 2.000
0.572 3.305 2.274
0.582 3.305 2.444
0.592 3.305 2.513
0.602 3.305 2.622
0.611 3.305 2.693
0.621 3.305 2.758
0.631 3.305 2.823
0.641 3.305 2.856
0.651 3.305 2.935
0.661 3.305 2.965
0.671 3.305 3.005
0.681 3.305 3.071
0.691 3.305 3.090
0.701 3.305 3.133
0.711 3.305 3.187
0.721 3.305 3.213
0.731 3.305 3.237
0.741 3.305 3.255
0.751 3.305 3.309
0.761 3.305 3.304
0.771 3.305 3.332
0.781 3.305 3.350
0.791 3.305 3.393
0.801 3.305 3.441
0.811 3.305 3.452
0.821 3.305 3.495
0.831 3.305 3.493
0.841 3.305 3.540
0.851 3.305 3.572
0.861 3.305 3.596
0.870 3.305 3.629
0.880 3.305 3.664
0.890 3.305 3.679
0.900 3.305 3.714
0.910 3.305 3.748
0.920 3.305 3.798
0.930 3.305 3.827
0.940 3.305 3.880
0.950 3.305 3.932
0.960 3.305 3.988
0.970 3.305 4.064
0.980 3.305 4.168
0.990 3.305 4.412

0.004 3.365 0.000
0.014 3.365 0.000
0.024 3.365 0.000
0.034 3.365 0.000
0.044 3.365 0.000
0.054 3.365 0.000
0.064 3.365 0.000
0.074 3.365 0.000
0.084 3.365 0.000
0.093 3.365 0.000
0.103 3.365 0.000
0.113 3.365 0.000
0.123 3.365 0.000
0.133 3.365 0.000
0.143 3.365 0.000
0.153 3.365 0.000
0.163 3.365 0.000
0.173 3.365 0.000
0.183 3.365 0.000
0.193 3.365 0.000
0.203 3.365 0.000
0.213 3.365 0.000
0.223 3.365 0.000
0.233 3.365 0.000
0.243 3.365 0.000
0.253 3.365 0.000
0.263 3.365 0.000
0.273 3.365 0.000
0.283 3.365 0.000
0.293 3.365 0.000
0.303 3.365 0.000
0.313 3.365 0.000
0.323 3.365 0.000
0.333 3.365 0.000
0.343 3.365 0.000
0.352 3.365 0.000
0.362 3.365 0.000
0.372 3.365 0.000
0.382 3.365 0.000
0.392 3.365 0.000
0.402 3.365 0.000
0.412 3.365 0.000
0.422 3.365 0.000
0.432 3.365 0.000
0.442 3.365 0.000
0.452 3.365 0.000
0.462 3.365 0.000
0.472 3.365 0.000
0.482 3.365 0.000
0.492 3.365 0.000
0.502 3.365 0.000
0.512 3.365 0.000
0.522 3.365 0.000
0.532 3.365 0.000
0.542 3.365 0.000
0.552 3.365 0.000
0.562 3.365 1.230
0.572 3.365 1.968
0.582 3.365 2.230
0.592 3.365 2.447
0.602 3.365 2.540
0.611 3.365 2.609
0.621 3.365 2.695
0.631 3.365 2.775
0.641 3.365 2.855
0.651 3.365 2.879
0.661 3.365 2.954
0.671 3.365 2.975
0.681 3.365 3.017
0.691 3.365 3.052
0.701 3.365 3.094
0.711 3.365 3.111
0.721 3.365 3.157
0.731 3.365 3.197
0.741 3.365 3.236
0.751 3.365 3.258
0.761 3.365 3.284
0.771 3.365 3.293
0.781 3.365 3.344
0.791 3.365 3.355
0.801 3.365 3.395
0.811 3.365 3.426
0.821 3.365 3.452
0.831 3.365 3.468
0.841 3.365 3.507
0.851 3.365 3.528
0.861 3.365 3.575
0.870 3.365 3.587
0.880 3.365 3.634
0.890 3.365 3.654
0.900 3.365 3.690
0.910 3.365 3.747
0.920 3.365 3.761
0.930 3.365 3.813
0.940 3.365 3.855
0.950 3.365 3.913
0.960 3.365 3.963
0.970 3.365 4.040
0.980 3.365 4.139
0.990 3.365 4.384

0.004 3.424 0.000
0.014 3.424 0.000
0.024 3.424 0.000
0.034 3.424 0.000
0.044 3.424 0.000
0.054 3.424 0.000
0.064 3.424 0.000
0.074 3.424 0.000
0.084 3.424 0.000
0.093 3.424 0.000
0.103 3.424 0.000
0.113 3.424 0.000
0.123 3.424 0.000
0.133 3.424 0.000
0.143 3.424 0.000
0.153 3.424 0.000
0.163 3.424 0.000
0.173 3.424 0.000
0.183 3.424 0.000
0.193 3.424 0.000
0.203 3.424 0.000
0.213 3.424 0.000
0.223 3.424 0.000
0.233 3.424 0.000
0.243 3.424 0.000
0.253 3.424 0.000
0.263 3.424 0.000
0.273 3.424 0.000
0.283 3.424 0.000
0.293 3.424 0.000
0.303 3.424 0.000
0.313 3.424 0.000
0.323 3.424 0.000
0.333 3.424 0.000
0.343 3.424 0.000
0.352 3.424 0.000
0.362 3.424 0.000
0.372 3.424 0.000
0.382 3.424 0.000
0.392 3.424 0.000
0.402 3.424 0.000
0.412 3.424 0.000
0.422 3.424 0.000
0.432 3.424 0.000
0.442 3.424 0.000
0.452 3.424 0.000
0.462 3.424 0.000
0.472 3.424 0.000
0.482 3.424 0.000
0.492 3.424 0.000
0.502 3.424 0.000
0.512 3.424 0.000
0.522 3.424 0.000
0.532 3.424 0.000
0.542 3.424 0.000
0.552 3.424 0.000
0.562 3.424 0.000
0.572 3.424 1.255
0.582 3.424 2.017
0.592 3.424 2.272
0.602 3.424 2.408
0.611 3.424 2.554
0.621 3.424 2.640
0.631 3.424 2.703
0.641 3.424 2.787
0.651 3.424 2.818
0.661 3.424 2.877
0.671 3.424 2.958
0.681 3.424 2.958
0.691 3.424 3.036
0.701 3.424 3.055
0.711 3.424 3.091
0.721 3.424 3.132
0.731 3.424 3.156
0.741 3.424 3.191
0.751 3.424 3.230
0.761 3.424 3.281
0.771 3.424 3.286
0.781 3.424 3.305
0.791 3.424 3.359
0.801 3.424 3.383
0.811 3.424 3.404
0.821 3.424 3.423
0.831 3.424 3.471
0.841 3.424 3.496
0.851 3.424 3.512
0.861 3.424 3.551
0.870 3.424 3.573
0.880 3.424 3.607
0.890 3.424 3.642
0.900 3.424 3.676
0.910 3.424 3.705
0.920 3.424 3.755
0.930 3.424 3.788
0.940 3.424 3.834
0.950 3.424 3.885
0.960 3.424 3.948
0.970 3.424 4.023
0.980 3.424 4.115
0.990 3.424 4.366

0.004 3.484 0.000
0.014 3.484 0.000
0.024 3.484 0.000
0.034 3.484 0.000
0.044 3.484 0.000
0.054 3.484 0.000
0.064 3.484 0.000
0.074 3.484 0.000
0.084 3.484 0.000
0.093 3.484 0.000
0.103 3.484 0.000
0.113 3.484 0.000
0.123 3.484 0.000
0.133 3.484 0.000
0.143 3.484 0.000
0.153 3.484 0.000
0.163 3.484 0.000
0.173 3.484 0.000
0.183 3.484 0.000
0.193 3.484 0.000
0.203 3.484 0.000
0.213 3.484 0.000
0.223 3.484 0.000
0.233 3.484 0.000
0.243 3.484 0.000
0.253 3.484 0.000
0.263 3.484 0.000
0.273 3.484 0.000
0.283 3.484 0.000
0.293 3.484 0.000
0.303 3.484 0.000
0.313 3.484 0.000
0.323 3.484 0.000
0.333 3.484 0.000
0.343 3.484 0.000
0.352 3.484 0.000
0.362 3.484 0.000
0.372 3.484 0.000
0.382 3.484 0.000
0.392 3.484 0.000
0.402 3.484 0.000
0.412 3.484 0.000
0.422 3.484 0.000
0.432 3.484 0.000
0.442 3.484 0.000
0.452 3.484 0.000
0.462 3.484 0.000
0.472 3.484 0.000
0.482 3.484 0.000
0.492 3.484 0.000
0.502 3.484 0.000
0.512 3.484 0.000
0.522 3.484 0.000
0.532 3.484 0.000
0.542 3.484 0.000
0.552 3.484 0.000
0.562 3.484 0.000
0.572 3.484 0.000
0.582 3.484 1.146
0.592 3.484 1.924
0.602 3.484 2.233
0.611 3.484 2.371
0.621 3.484 2.548
0.631 3.484 2.632
0.641 3.484 2.710
0.651 3.484 2.794
0.661 3.484 2.839
0.671 3.484 2.883
0.681 3.484 2.957
0.691 3.484 2.969
0.701 3.484 3.001
0.711 3.484 3.088
0.721 3.484 3.082
0.731 3.484 3.147
0.741 3.484 3.171
0.751 3.484 3.205
0.761 3.484 3.245
0.771 3.484 3.250
0.781 3.484 3.279
0.791 3.484 3.307
0.801 3.484 3.367
0.811 3.484 3.371
0.821 3.484 3.404
0.831 3.484 3.443
0.841 3.484 3.467
0.851 3.484 3.485
0.861 3.484 3.530
0.870 3.484 3.556
0.880 3.484 3.583
0.890 3.484 3.627
0.900 3.484 3.644
0.910 3.484 3.702
0.920 3.484 3.714
0.930 3.484 3.780
0.940 3.484 3.820
0.950 3.484 3.863
0.960 3.484 3.921
0.970 3.484 4.004
0.980 3.484 4.103
0.990 3.484 4.347

0.004 3.544 0.000
0.014 3.544 0.000
0.024 3.544 0.000
0.034 3.544 0.000
0.044 3.544 0.000
0.054 3.544 0.000
0.064 3.544 0.000
0.074 3.544 0.000
0.084 3.544 0.000
0.093 3.544 0.000
0.103 3.544 0.000
0.113 3.544 0.000
0.123 3.544 0.000
0.133 3.544 0.000
0.143 3.544 0.000
0.153 3.544 0.000
0.163 3.544 0.000
0.173 3.544 0.000
0.183 3.544 0.000
0.193 3.544 0.000
0.203 3.544 0.000
0.213 3.544 0.000
0.223 3.544 0.000
0.233 3.544 0.000
0.243 3.544 0.000
0.253 3.544 0.000
0.263 3.544 0.000
0.273 3.544 0.000
0.283 3.544 0.000
0.293 3.544 0.000
0.303 3.544 0.000
0.313 3.544 0.000
0.323 3.544 0.000
0.333 3.544 0.000
0.343 3.544 0.000
0.352 3.544 0.000
0.362 3.544 0.000
0.372 3.544 0.000
0.382 3.544 0.000
0.392 3.544 0.000
0.402 3.544 0.000
0.412 3.544 0.000
0.422 3.544 0.000
0.432 3.544 0.000
0.442 3.544 0.000
0.452 3.544 0.000
0.462 3.544 0.000
0.472 3.544 0.000
0.482 3.544 0.000
0.492 3.544 0.000
0.502 3.544 0.000
0.512 3.544 0.000
0.522 3.544 0.000
0.532 3.544 0.000
0.542 3.544 0.000
0.552 3.544 0.000
0.562 3.544 0.000
0.572 3.544 0.000
0.582 3.544 0.000
0.592 3.544 1.279
0.602 3.544 1.996
0.611 3.544 2.204
0.621 3.544 2.441
0.631 3.544 2.551
0.641 3.544 2.622
0.651 3.544 2.693
0.661 3.544 2.759
0.671 3.544 2.839
0.681 3.544 2.889
0.691 3.544 2.927
0.701 3.544 2.983
0.711 3.544 3.005
0.721 3.544 3.056
0.731 3.544 3.098
0.741 3.544 3.144
0.751 3.544 3.196
0.761 3.544 3.191
0.771 3.544 3.254
0.781 3.544 3.269
0.791 3.544 3.296
0.801 3.544 3.325
0.811 3.544 3.354
0.821 3.544 3.373
0.831 3.544 3.407
0.841 3.544 3.439
0.851 3.544 3.467
0.861 3.544 3.510
0.870 3.544 3.531
0.880 3.544 3.569
0.890 3.544 3.599
0.900 3.544 3.635
0.910 3.544 3.673
0.920 3.544 3.697
0.930 3.544 3.752
0.940 3.544 3.808
0.950 3.544 3.847
0.960 3.544 3.896
0.970 3.544 3.986
0.980 3.544 4.081
0.990 3.544 4.323

0.004 3.604 0.000
0.014 3.604 0.000
0.024 3.604 0.000
0.034 3.604 0.000
0.044 3.604 0.000
0.054 3.604 0.000
0.064 3.604 0.000
0.074 3.604 0.000
0.084 3.604 0.000
0.093 3.604 0.000
0.103 3.604 0.000
0.113 3.604 0.000
0.123 3.604 0.000
0.133 3.604 0.000
0.143 3.604 0.000
0.153 3.604 0.000
0.163 3.604 0.000
0.173 3.604 0.000
0.183 3.604 0.000
0.193 3.604 0.000
0.203 3.604 0.000
0.213 3.604 0.000
0.223 3.604 0.000
0.233 3.604 0.000
0.243 3.604 0.000
0.253 3.604 0.000
0.263 3.604 0.000
0.273 3.604 0.000
0.283 3.604 0.000
0.293 3.604 0.000
0.303 3.604 0.000
0.313 3.604 0.000
0.323 3.604 0.000
0.333 3.604 0.000
0.343 3.604 0.000
0.352 3.604 0.000
0.362 3.604 0.000
0.372 3.604 0.000
0.382 3.604 0.000
0.392 3.604 0.000
0.402 3.604 0.000
0.412 3.604 0.000
0.422 3.604 0.000
0.432 3.604 0.000
0.442 3.604 0.000
0.452 3.604 0.000
0.462 3.604 0.000
0.472 3.604 0.000
0.482 3.604 0.000
0.492 3.604 0.000
0.502 3.604 0.000
0.512 3.604 0.000
0.522 3.604 0.000
0.532 3.604 0.000
0.542 3.604 0.000
0.552 3.604 0.000
0.562 3.604 0.000
0.572 3.604 0.000
0.582 3.604 0.000
0.592 3.604 0.000
0.602 3.604 1.342
0.611 3.604 1.978
0.621 3.604 2.248
0.631 3.604 2.453
0.641 3.604 2.537
0.651 3.604 2.610
0.661 3.604 2.699
0.671 3.604 2.784
0.681 3.604 2.829
0.691 3.604 2.908
0.701 3.604 2.959
0.711 3.604 2.965
0.721 3.604 3.033
0.731 3.604 3.064
0.741 3.604 3.108
0.751 3.604 3.125
0.761 3.604 3.162
0.771 3.604 3.198
0.781 3.604 3.248
0.791 3.604 3.267
0.801 3.604 3.276
0.811 3.604 3.324
0.821 3.604 3.376
0.831 3.604 3.376
0.841 3.604 3.421
0.851 3.604 3.454
0.861 3.604 3.488
0.870 3.604 3.504
0.880 3.604 3.545
0.890 3.604 3.576
0.900 3.604 3.621
0.910 3.604 3.649
0.920 3.604 3.691
0.930 3.604 3.722
0.940 3.604 3.778
0.950 3.604 3.831
0.960 3.604 3.883
0.970 3.604 3.961
0.980 3.604 4.056
0.990 3.604 4.306

0.004 3.664 0.000
0.014 3.664 0.000
0.024 3.664 0.000
0.034 3.664 0.000
0.044 3.664 0.000
0.054 3.664 0.000
0.064 3.664 0.000
0.074 3.664 0.000
0.084 3.664 0.000
0.093 3.664 0.000
0.103 3.664 0.000
0.113 3.664 0.000
0.123 3.664 0.000
0.133 3.664 0.000
0.143 3.664 0.000
0.153 3.664 0.000
0.163 3.664 0.000
0.173 3.664 0.000
0.183 3.664 0.000
0.193 3.664 0.000
0.203 3.664 0.000
0.213 3.664 0.000
0.223 3.664 0.000
0.233 3.664 0.000
0.243 3.664 0.000
0.253 3.664 0.000
0.263 3.664 0.000
0.273 3.664 0.000
0.283 3.664 0.000
0.293 3.664 0.000
0.303 3.664 0.000
0.313 3.664 0.000
0.323 3.664 0.000
0.333 3.664 0.000
0.343 3.664 0.000
0.352 3.664 0.000
0.362 3.664 0.000
0.372 3.664 0.000
0.382 3.664 0.000
0.392 3.664 0.000
0.402 3.664 0.000
0.412 3.664 0.000
0.422 3.664 0.000
0.432 3.664 0.000
0.442 3.664 0.000
0.452 3.664 0.000
0.462 3.664 0.000
0.472 3.664 0.000
0.482 3.664 0.000
0.492 3.664 0.000
0.502 3.664 0.000
0.512 3.664 0.000
0.522 3.664 0.000
0.532 3.664 0.000
0.542 3.664 0.000
0.552 3.664 0.000
0.562 3.664 0.000
0.572 3.664 0.000
0.582 3.664 0.000
0.592 3.664 0.000
0.602 3.664 0.000
0.611 3.664 1.322
0.621 3.664 1.982
0.631 3.664 2.210
0.641 3.664 2.401
0.651 3.664 2.562
0.661 3.664 2.617
0.671 3.664 2.671
0.681 3.664 2.810
0.691 3.664 2.841
0.701 3.664 2.912
0.711 3.664 2.926
0.721 3.664 2.986
0.731 3.664 3.012
0.741 3.664 3.082
0.751 3.664 3.120
0.761 3.664 3.133
0.771 3.664 3.166
0.781 3.664 3.198
0.791 3.664 3.254
0.801 3.664 3.267
0.811 3.664 3.311
0.821 3.664 3.328
0.831 3.664 3.367
0.841 3.664 3.400
0.851 3.664 3.432
0.861 3.664 3.465
0.870 3.664 3.491
0.880 3.664 3.536
0.890 3.664 3.555
0.900 3.664 3.583
0.910 3.664 3.631
0.920 3.664 3.658
0.930 3.664 3.705
0.940 3.664 3.760
0.950 3.664 3.814
0.960 3.664 3.862
0.970 3.664 3.941
0.980 3.664 4.035
0.990 3.664 4.282

0.004 3.724 0.000
0.014 3.724 0.000
0.024 3.724 0.000
0.034 3.724 0.000
0.044 3.724 0.000
0.054 3.724 0.000
0.064 3.724 0.000
0.074 3.724 0.000
0.084 3.724 0.000
0.093 3.724 0.000
0.103 3.724 0.000
0.113 3.724 0.000
0.123 3.724 0.000
0.133 3.724 0.000
0.143 3.724 0.000
0.153 3.724 0.000
0.163 3.724 0.000
0.173 3.724 0.000
0.183 3.724 0.000
0.193 3.724 0.000
0.203 3.724 0.000
0.213 3.724 0.000
0.223 3.724 0.000
0.233 3.724 0.000
0.243 3.724 0.000
0.253 3.724 0.000
0.263 3.724 0.000
0.273 3.724 0.000
0.283 3.724 0.000
0.293 3.724 0.000
0.303 3.724 0.000
0.313 3.724 0.000
0.323 3.724 0.000
0.333 3.724 0.000
0.343 3.724 0.000
0.352 3.724 0.000
0.362 3.724 0.000
0.372 3.724 0.000
0.382 3.724 0.000
0.392 3.724 0.000
0.402 3.724 0.000
0.412 3.724 0.000
0.422 3.724 0.000
0.432 3.724 0.000
0.442 3.724 0.000
0.452 3.724 0.000
0.462 3.724 0.000
0.472 3.724 0.000
0.482 3.724 0.000
0.492 3.724 0.000
0.502 3.724 0.000
0.512 3.724 0.000
0.522 3.724 0.000
0.532 3.724 0.000
0.542 3.724 0.000
0.552 3.724 0.000
0.562 3.724 0.000
0.572 3.724 0.000
0.582 3.724 0.000
0.592 3.724 0.000
0.602 3.724 0.000
0.611 3.724 0.000
0.621 3.724 1.204
0.631 3.724 2.033
0.641 3.724 2.238
0.651 3.724 2.391
0.661 3.724 2.531
0.671 3.724 2.630
0.681 3.724 2.715
0.691 3.724 2.775
0.701 3.724 2.831
0.711 3.724 2.889
0.721 3.724 2.978
0.731 3.724 3.002
0.741 3.724 3.033
0.751 3.724 3.076
0.761 3.724 3.097
0.771 3.724 3.164
0.781 3.724 3.182
0.791 3.724 3.215
0.801 3.724 3.235
0.811 3.724 3.261
0.821 3.724 3.307
0.831 3.724 3.341
0.841 3.724 3.404
0.851 3.724 3.416
0.861 3.724 3.438
0.870 3.724 3.458
0.880 3.724 3.498
0.890 3.724 3.545
0.900 3.724 3.567
0.910 3.724 3.613
0.920 3.724 3.641
0.930 3.724 3.682
0.940 3.724 3.734
0.950 3.724 3.787
0.960 3.724 3.839
0.970 3.724 3.921
0.980 3.724 4.015
0.990 3.724 4.269

0.004 3.784 0.000
0.014 3.784 0.000
0.024 3.784 0.000
0.034 3.784 0.000
0.044 3.784 0.000
0.054 3.784 0.000
0.064 3.784 0.000
0.074 3.784 0.000
0.084 3.784 0.000
0.093 3.784 0.000
0.103 3.784 0.000
0.113 3.784 0.000
0.123 3.784 0.000
0.133 3.784 0.000
0.143 3.784 0.000
0.153 3.784 0.000
0.163 3.784 0.000
0.173 3.784 0.000
0.183 3.784 0.000
0.193 3.784 0.000
0.203 3.784 0.000
0.213 3.784 0.000
0.223 3.784 0.000
0.233 3.784 0.000
0.243 3.784 0.000
0.253 3.784 0.000
0.263 3.784 0.000
0.273 3.784 0.000
0.283 3.784 0.000
0.293 3.784 0.000
0.303 3.784 0.000
0.313 3.784 0.000
0.323 3.784 0.000
0.333 3.784 0.000
0.343 3.784 0.000
0.352 3.784 0.000
0.362 3.784 0.000
0.372 3.784 0.000
0.382 3.784 0.000
0.392 3.784 0.000
0.402 3.784 0.000
0.412 3.784 0.000
0.422 3.784 0.000
0.432 3.784 0.000
0.442 3.784 0.000
0.452 3.784 0.000
0.462 3.784 0.000
0.472 3.784 0.000
0.482 3.784 0.000
0.492 3.784 0.000
0.502 3.784 0.000
0.512 3.784 0.000
0.522 3.784 0.000
0.532 3.784 0.000
0.542 3.784 0.000
0.552 3.784 0.000
0.562 3.784 0.000
0.572 3.784 0.000
0.582 3.784 0.000
0.592 3.784 0.000
0.602 3.784 0.000
0.611 3.784 0.000
0.621 3.784 0.000
0.631 3.784 1.342
0.641 3.784 1.892
0.651 3.784 2.262
0.661 3.784 2.417
0.671 3.784 2.542
0.681 3.784 2.585
0.691 3.784 2.706
0.701 3.784 2.780
0.711 3.784 2.866
0.721 3.784 2.886
0.731 3.784 2.947
0.741 3.784 2.977
0.751 3.784 3.031
0.761 3.784 3.062
0.771 3.784 3.102
0.781 3.784 3.172
0.791 3.784 3.194
0.801 3.784 3.214
0.811 3.784 3.236
0.821 3.784 3.287
0.831 3.784 3.319
0.841 3.784 3.354
0.851 3.784 3.395
0.861 3.784 3.409
0.870 3.784 3.443
0.880 3.784 3.481
0.890 3.784 3.525
0.900 3.784 3.555
0.910 3.784 3.592
0.920 3.784 3.630
0.930 3.784 3.675
0.940 3.784 3.711
0.950 3.784 3.782
0.960 3.784 3.822
0.970 3.784 3.902
0.980 3.784 3.999
0.990 3.784 4.249

0.004 3.844 0.000
0.014 3.844 0.000
0.024 3.844 0.000
0.034 3.844 0.000
0.044 3.844 0.000
0.054 3.844 0.000
0.064 3.844 0.000
0.074 3.844 0.000
0.084 3.844 0.000
0.093 3.844 0.000
0.103 3.844 0.000
0.113 3.844 0.000
0.123 3.844 0.000
0.133 3.844 0.000
0.143 3.844 0.000
0.153 3.844 0.000
0.163 3.844 0.000
0.173 3.844 0.000
0.183 3.844 0.000
0.193 3.844 0.000
0.203 3.844 0.000
0.213 3.844 0.000
0.223 3.844 0.000
0.233 3.844 0.000
0.243 3.844 0.000
0.253 3.844 0.000
0.263 3.844 0.000
0.273 3.844 0.000
0.283 3.844 0.000
0.293 3.844 0.000
0.303 3.844 0.000
0.313 3.844 0.000
0.323 3.844 0.000
0.333 3.844 0.000
0.343 3.844 0.000
0.352 3.844 0.000
0.362 3.844 0.000
0.372 3.844 0.000
0.382 3.844 0.000
0.392 3.844 0.000
0.402 3.844 0.000
0.412 3.844 0.000
0.422 3.844 0.000
0.432 3.844 0.000
0.442 3.844 0.000
0.452 3.844 0.000
0.462 3.844 0.000
0.472 3.844 0.000
0.482 3.844 0.000
0.492 3.844 0.000
0.502 3.844 0.000
0.512 3.844 0.000
0.522 3.844 0.000
0.532 3.844 0.000
0.542 3.844 0.000
0.552 3.844 0.000
0.562 3.844 0.000
0.572 3.844 0.000
0.582 3.844 0.000
0.592 3.844 0.000
0.602 3.844 0.000
0.611 3.844 0.000
0.621 3.844 0.000
0.631 3.844 0.000
0.641 3.844 1.204
0.651 3.844 1.996
0.661 3.844 2.173
0.671 3.844 2.430
0.681 3.844 2.522
0.691 3.844 2.620
0.701 3.844 2.733
0.711 3.844 2.805
0.721 3.844 2.857
0.731 3.844 2.891
0.741 3.844 2.956
0.751 3.844 2.996
0.761 3.844 3.030
0.771 3.844 3.085
0.781 3.844 3.094
0.791 3.844 3.157
0.801 3.844 3.204
0.811 3.844 3.237
0.821 3.844 3.258
0.831 3.844 3.289
0.841 3.844 3.328
0.851 3.844 3.352
0.861 3.844 3.395
0.870 3.844 3.429
0.880 3.844 3.470
0.890 3.844 3.480
0.900 3.844 3.523
0.910 3.844 3.565
0.920 3.844 3.603
0.930 3.844 3.657
0.940 3.844 3.692
0.950 3.844 3.749
0.960 3.844 3.805
0.970 3.844 3.884
0.980 3.844 3.982
0.990 3.844 4.235

0.004 3.904 0.000
0.014 3.904 0.000
0.024 3.904 0.000
0.034 3.904 0.000
0.044 3.904 0.000
0.054 3.904 0.000
0.064 3.904 0.000
0.074 3.904 0.000
0.084 3.904 0.000
0.093 3.904 0.000
0.103 3.904 0.000
0.113 3.904 0.000
0.123 3.904 0.000
0.133 3.904 0.000
0.143 3.904 0.000
0.153 3.904 0.000
0.163 3.904 0.000
0.173 3.904 0.000
0.183 3.904 0.000
0.193 3.904 0.000
0.203 3.904 0.000
0.213 3.904 0.000
0.223 3.904 0.000
0.233 3.904 0.000
0.243 3.904 0.000
0.253 3.904 0.000
0.263 3.904 0.000
0.273 3.904 0.000
0.283 3.904 0.000
0.293 3.904 0.000
0.303 3.904 0.000
0.313 3.904 0.000
0.323 3.904 0.000
0.333 3.904 0.000
0.343 3.904 0.000
0.352 3.904 0.000
0.362 3.904 0.000
0.372 3.904 0.000
0.382 3.904 0.000
0.392 3.904 0.000
0.402 3.904 0.000
0.412 3.904 0.000
0.422 3.904 0.000
0.432 3.904 0.000
0.442 3.904 0.000
0.452 3.904 0.000
0.462 3.904 0.000
0.472 3.904 0.000
0.482 3.904 0.000
0.492 3.904 0.000
0.502 3.904 0.000
0.512 3.904 0.000
0.522 3.904 0.000
0.532 3.904 0.000
0.542 3.904 0.000
0.552 3.904 0.000
0.562 3.904 0.000
0.572 3.904 0.000
0.582 3.904 0.000
0.592 3.904 0.000
0.602 3.904 0.000
0.611 3.904 0.000
0.621 3.904 0.000
0.631 3.904 0.000
0.641 3.904 0.000
0.651 3.904 1.176
0.661 3.904 1.996
0.671 3.904 2.276
0.681 3.904 2.430
0.691 3.904 2.480
0.701 3.904 2.617
0.711 3.904 2.702
0.721 3.904 2.751
0.731 3.904 2.869
0.741 3.904 2.930
0.751 3.904 2.961
0.761 3.904 2.992
0.771 3.904 3.041
0.781 3.904 3.101
0.791 3.904 3.140
0.801 3.904 3.154
0.811 3.904 3.201
0.821 3.904 3.217
0.831 3.904 3.271
0.841 3.904 3.291
0.851 3.904 3.330
0.861 3.904 3.366
0.870 3.904 3.392
0.880 3.904 3.432
0.890 3.904 3.477
0.900 3.904 3.505
0.910 3.904 3.555
0.920 3.904 3.581
0.930 3.904 3.631
0.940 3.904 3.672
0.950 3.904 3.726
0.960 3.904 3.784
0.970 3.904 3.868
0.980 3.904 3.961
0.990 3.904 4.225

0.004 3.963 0.000
0.014 3.963 0.000
0.024 3.963 0.000
0.034 3.963 0.000
0.044 3.963 0.000
0.054 3.963 0.000
0.064 3.963 0.000
0.074 3.963 0.000
0.084 3.963 0.000
0.093 3.963 0.000
0.103 3.963 0.000
0.113 3.963 0.000
0.123 3.963 0.000
0.133 3.963 0.000
0.143 3.963 0.000
0.153 3.963 0.000
0.163 3.963 0.000
0.173 3.963 0.000
0.183 3.963 0.000
0.193 3.963 0.000
0.203 3.963 0.000
0.213 3.963 0.000
0.223 3.963 0.000
0.233 3.963 0.000
0.243 3.963 0.000
0.253 3.963 0.000
0.263 3.963 0.000
0.273 3.963 0.000
0.283 3.963 0.000
0.293 3.963 0.000
0.303 3.963 0.000
0.313 3.963 0.000
0.323 3.963 0.000
0.333 3.963 0.000
0.343 3.963 0.000
0.352 3.963 0.000
0.362 3.963 0.000
0.372 3.963 0.000
0.382 3.963 0.000
0.392 3.963 0.000
0.402 3.963 0.000
0.412 3.963 0.000
0.422 3.963 0.000
0.432 3.963 0.000
0.442 3.963 0.000
0.452 3.963 0.000
0.462 3.963 0.000
0.472 3.963 0.000
0.482 3.963 0.000
0.492 3.963 0.000
0.502 3.963 0.000
0.512 3.963 0.000
0.522 3.963 0.000
0.532 3.963 0.000
0.542 3.963 0.000
0.552 3.963 0.000
0.562 3.963 0.000
0.572 3.963 0.000
0.582 3.963 0.000
0.592 3.963 0.000
0.602 3.963 0.000
0.611 3.963 0.000
0.621 3.963 0.000
0.631 3.963 0.000
0.641 3.963 0.000
0.651 3.963 0.000
0.661 3.963 1.362
0.671 3.963 1.991
0.681 3.963 2.258
0.691 3.963 2.431
0.701 3.963 2.545
0.711 3.963 2.629
0.721 3.963 2.726
0.731 3.963 2.765
0.741 3.963 2.839
0.751 3.963 2.893
0.761 3.963 2.942
0.771 3.963 2.989
0.781 3.963 3.058
0.791 3.963 3.094
0.801 3.963 3.132
0.811 3.963 3.158
0.821 3.963 3.197
0.831 3.963 3.209
0.841 3.963 3.281
0.851 3.963 3.316
0.861 3.963 3.347
0.870 3.963 3.395
0.880 3.963 3.399
0.890 3.963 3.444
0.900 3.963 3.489
0.910 3.963 3.515
0.920 3.963 3.564
0.930 3.963 3.609
0.940 3.963 3.657
0.950 3.963 3.718
0.960 3.963 3.773
0.970 3.963 3.837
0.980 3.963 3.946
0.990 3.963 4.206

0.004 4.023 0.000
0.014 4.023 0.000
0.024 4.023 0.000
0.034 4.023 0.000
0.044 4.023 0.000
0.054 4.023 0.000
0.064 4.023 0.000
0.074 4.023 0.000
0.084 4.023 0.000
0.093 4.023 0.000
0.103 4.023 0.000
0.113 4.023 0.000
0.123 4.023 0.000
0.133 4.023 0.000
0.143 4.023 0.000
0.153 4.023 0.000
0.163 4.023 0.000
0.173 4.023 0.000
0.183 4.023 0.000
0.193 4.023 0.000
0.203 4.023 0.000
0.213 4.023 0.000
0.223 4.023 0.000
0.233 4.023 0.000
0.243 4.023 0.000
0.253 4.023 0.000
0.263 4.023 0.000
0.273 4.023 0.000
0.283 4.023 0.000
0.293 4.023 0.000
0.303 4.023 0.000
0.313 4.023 0.000
0.323 4.023 0.000
0.333 4.023 0.000
0.343 4.023 0.000
0.352 4.023 0.000
0.362 4.023 0.000
0.372 4.023 0.000
0.382 4.023 0.000
0.392 4.023 0.000
0.402 4.023 0.000
0.412 4.023 0.000
0.422 4.023 0.000
0.432 4.023 0.000
0.442 4.023 0.000
0.452 4.023 0.000
0.462 4.023 0.000
0.472 4.023 0.000
0.482 4.023 0.000
0.492 4.023 0.000
0.502 4.023 0.000
0.512 4.023 0.000
0.522 4.023 0.000
0.532 4.023 0.000
0.542 4.023 0.000
0.552 4.023 0.000
0.562 4.023 0.000
0.572 4.023 0.000
0.582 4.023 0.000
0.592 4.023 0.000
0.602 4.023 0.000
0.611 4.023 0.000
0.621 4.023 0.000
0.631 4.023 0.000
0.641 4.023 0.000
0.651 4.023 0.000
0.661 4.023 0.000
0.671 4.023 1.204
0.681 4.023 1.924
0.691 4.023 2.246
0.701 4.023 2.438
0.711 4.023 2.544
0.721 4.023 2.645
0.731 4.023 2.719
0.741 4.023 2.787
0.751 4.023 2.870
0.761 4.023 2.916
0.771 4.023 2.955
0.781 4.023 2.995
0.791 4.023 3.058
0.801 4.023 3.087
0.811 4.023 3.128
0.821 4.023 3.182
0.831 4.023 3.214
0.841 4.023 3.258
0.851 4.023 3.278
0.861 4.023 3.325
0.870 4.023 3.353
0.880 4.023 3.380
0.890 4.023 3.426
0.900 4.023 3.457
0.910 4.023 3.493
0.920 4.023 3.548
0.930 4.023 3.596
0.940 4.023 3.629
0.950 4.023 3.692
0.960 4.023 3.750
0.970 4.023 3.822
0.980 4.023 3.923
0.990 4.023 4.190

0.004 4.083 0.000
0.014 4.083 0.000
0.024 4.083 0.000
0.034 4.083 0.000
0.044 4.083 0.000
0.054 4.083 0.000
0.064 4.083 0.000
0.074 4.083 0.000
0.084 4.083 0.000
0.093 4.083 0.000
0.103 4.083 0.000
0.113 4.083 0.000
0.123 4.083 0.000
0.133 4.083 0.000
0.143 4.083 0.000
0.153 4.083 0.000
0.163 4.083 0.000
0.173 4.083 0.000
0.183 4.083 0.000
0.193 4.083 0.000
0.203 4.083 0.000
0.213 4.083 0.000
0.223 4.083 0.000
0.233 4.083 0.000
0.243 4.083 0.000
0.253 4.083 0.000
0.263 4.083 0.000
0.273 4.083 0.000
0.283 4.083 0.000
0.293 4.083 0.000
0.303 4.083 0.000
0.313 4.083 0.000
0.323 4.083 0.000
0.333 4.083 0.000
0.343 4.083 0.000
0.352 4.083 0.000
0.362 4.083 0.000
0.372 4.083 0.000
0.382 4.083 0.000
0.392 4.083 0.000
0.402 4.083 0.000
0.412 4.083 0.000
0.422 4.083 0.000
0.432 4.083 0.000
0.442 4.083 0.000
0.452 4.083 0.000
0.462 4.083 0.000
0.472 4.083 0.000
0.482 4.083 0.000
0.492 4.083 0.000
0.502 4.083 0.000
0.512 4.083 0.000
0.522 4.083 0.000
0.532 4.083 0.000
0.542 4.083 0.000
0.552 4.083 0.000
0.562 4.083 0.000
0.572 4.083 0.000
0.582 4.083 0.000
0.592 4.083 0.000
0.602 4.083 0.000
0.611 4.083 0.000
0.621 4.083 0.000
0.631 4.083 0.000
0.641 4.083 0.000
0.651 4.083 0.000
0.661 4.083 0.000
0.671 4.083 0.000
0.681 4.083 1.279
0.691 4.083 2.076
0.701 4.083 2.246
0.711 4.083 2.461
0.721 4.083 2.539
0.731 4.083 2.630
0.741 4.083 2.755
0.751 4.083 2.816
0.761 4.083 2.877
0.771 4.083 2.903
0.781 4.083 2.980
0.791 4.083 3.023
0.801 4.083 3.091
0.811 4.083 3.103
0.821 4.083 3.133
0.831 4.083 3.183
0.841 4.083 3.220
0.851 4.083 3.271
0.861 4.083 3.282
0.870 4.083 3.332
0.880 4.083 3.366
0.890 4.083 3.406
0.900 4.083 3.449
0.910 4.083 3.472
0.920 4.083 3.527
0.930 4.083 3.575
0.940 4.083 3.614
0.950 4.083 3.672
0.960 4.083 3.722
0.970 4.083 3.811
0.980 4.083 3.916
0.990 4.083 4.171

0.004 4.143 0.000
0.014 4.143 0.000
0.024 4.143 0.000
0.034 4.143 0.000
0.044 4.143 0.000
0.054 4.143 0.000
0.064 4.143 0.000
0.074 4.143 0.000
0.084 4.143 0.000
0.093 4.143 0.000
0.103 4.143 0.000
0.113 4.143 0.000
0.123 4.143 0.000
0.133 4.143 0.000
0.143 4.143 0.000
0.153 4.143 0.000
0.163 4.143 0.000
0.173 4.143 0.000
0.183 4.143 0.000
0.193 4.143 0.000
0.203 4.143 0.000
0.213 4.143 0.000
0.223 4.143 0.000
0.233 4.143 0.000
0.243 4.143 0.000
0.253 4.143 0.000
0.263 4.143 0.000
0.273 4.143 0.000
0.283 4.143 0.000
0.293 4.143 0.000
0.303 4.143 0.000
0.313 4.143 0.000
0.323 4.143 0.000
0.333 4.143 0.000
0.343 4.143 0.000
0.352 4.143 0.000
0.362 4.143 0.000
0.372 4.143 0.000
0.382 4.143 0.000
0.392 4.143 0.000
0.402 4.143 0.000
0.412 4.143 0.000
0.422 4.143 0.000
0.432 4.143 0.000
0.442 4.143 0.000
0.452 4.143 0.000
0.462 4.143 0.000
0.472 4.143 0.000
0.482 4.143 0.000
0.492 4.143 0.000
0.502 4.143 0.000
0.512 4.143 0.000
0.522 4.143 0.000
0.532 4.143 0.000
0.542 4.143 0.000
0.552 4.143 0.000
0.562 4.143 0.000
0.572 4.143 0.000
0.582 4.143 0.000
0.592 4.143 0.000
0.602 4.143 0.000
0.611 4.143 0.000
0.621 4.143 0.000
0.631 4.143 0.000
0.641 4.143 0.000
0.651 4.143 0.000
0.661 4.143 0.000
0.671 4.143 0.000
0.681 4.143 0.000
0.691 4.143 1.279
0.701 4.143 1.964
0.711 4.143 2.246
0.721 4.143 2.449
0.731 4.143 2.561
0.741 4.143 2.678
0.751 4.143 2.783
0.761 4.143 2.789
0.771 4.143 2.870
0.781 4.143 2.921
0.791 4.143 2.989
0.801 4.143 3.013
0.811 4.143 3.054
0.821 4.143 3.113
0.831 4.143 3.158
0.841 4.143 3.194
0.851 4.143 3.253
0.861 4.143 3.261
0.870 4.143 3.302
0.880 4.143 3.337
0.890 4.143 3.386
0.900 4.143 3.427
0.910 4.143 3.465
0.920 4.143 3.510
0.930 4.143 3.552
0.940 4.143 3.589
0.950 4.143 3.654
0.960 4.143 3.716
0.970 4.143 3.793
0.980 4.143 3.889
0.990 4.143 4.154

0.004 4.203 0.000
0.014 4.203 0.000
0.024 4.203 0.000
0.034 4.203 0.000
0.044 4.203 0.000
0.054 4.203 0.000
0.064 4.203 0.000
0.074 4.203 0.000
0.084 4.203 0.000
0.093 4.203 0.000
0.103 4.203 0.000
0.113 4.203 0.000
0.123 4.203 0.000
0.133 4.203 0.000
0.143 4.203 0.000
0.153 4.203 0.000
0.163 4.203 0.000
0.173 4.203 0.000
0.183 4.203 0.000
0.193 4.203 0.000
0.203 4.203 0.000
0.213 4.203 0.000
0.223 4.203 0.000
0.233 4.203 0.000
0.243 4.203 0.000
0.253 4.203 0.000
0.263 4.203 0.000
0.273 4.203 0.000
0.283 4.203 0.000
0.293 4.203 0.000
0.303 4.203 0.000
0.313 4.203 0.000
0.323 4.203 0.000
0.333 4.203 0.000
0.343 4.203 0.000
0.352 4.203 0.000
0.362 4.203 0.000
0.372 4.203 0.000
0.382 4.203 0.000
0.392 4.203 0.000
0.402 4.203 0.000
0.412 4.203 0.000
0.422 4.203 0.000
0.432 4.203 0.000
0.442 4.203 0.000
0.452 4.203 0.000
0.462 4.203 0.000
0.472 4.203 0.000
0.482 4.203 0.000
0.492 4.203 0.000
0.502 4.203 0.000
0.512 4.203 0.000
0.522 4.203 0.000
0.532 4.203 0.000
0.542 4.203 0.000
0.552 4.203 0.000
0.562 4.203 0.000
0.572 4.203 0.000
0.582 4.203 0.000
0.592 4.203 0.000
0.602 4.203 0.000
0.611 4.203 0.000
0.621 4.203 0.000
0.631 4.203 0.000
0.641 4.203 0.000
0.651 4.203 0.000
0.661 4.203 0.000
0.671 4.203 0.000
0.681 4.203 0.000
0.691 4.203 0.000
0.701 4.203 1.230
0.711 4.203 1.987
0.721 4.203 2.246
0.731 4.203 2.439
0.741 4.203 2.553
0.751 4.203 2.627
0.761 4.203 2.723
0.771 4.203 2.806
0.781 4.203 2.884
0.791 4.203 2.955
0.801 4.203 3.002
0.811 4.203 3.029
0.821 4.203 3.054
0.831 4.203 3.117
0.841 4.203 3.168
0.851 4.203 3.212
0.861 4.203 3.246
0.870 4.203 3.278
0.880 4.203 3.313
0.890 4.203 3.373
0.900 4.203 3.400
0.910 4.203 3.452
0.920 4.203 3.472
0.930 4.203 3.532
0.940 4.203 3.571
0.950 4.203 3.631
0.960 4.203 3.695
0.970 4.203 3.771
0.980 4.203 3.881
0.990 4.203 4.149

0.004 4.263 0.000
0.014 4.263 0.000
0.024 4.263 0.000
0.034 4.263 0.000
0.044 4.263 0.000
0.054 4.263 0.000
0.064 4.263 0.000
0.074 4.263 0.000
0.084 4.263 0.000
0.093 4.263 0.000
0.103 4.263 0.000
0.113 4.263 0.000
0.123 4.263 0.000
0.133 4.263 0.000
0.143 4.263 0.000
0.153 4.263 0.000
0.163 4.263 0.000
0.173 4.263 0.000
0.183 4.263 0.000
0.193 4.263 0.000
0.203 4.263 0.000
0.213 4.263 0.000
0.223 4.263 0.000
0.233 4.263 0.000
0.243 4.263 0.000
0.253 4.263 0.000
0.263 4.263 0.000
0.273 4.263 0.000
0.283 4.263 0.000
0.293 4.263 0.000
0.303 4.263 0.000
0.313 4.263 0.000
0.323 4.263 0.000
0.333 4.263 0.000
0.343 4.263 0.000
0.352 4.263 0.000
0.362 4.263 0.000
0.372 4.263 0.000
0.382 4.263 0.000
0.392 4.263 0.000
0.402 4.263 0.000
0.412 4.263 0.000
0.422 4.263 0.000
0.432 4.263 0.000
0.442 4.263 0.000
0.452 4.263 0.000
0.462 4.263 0.000
0.472 4.263 0.000
0.482 4.263 0.000
0.492 4.263 0.000
0.502 4.263 0.000
0.512 4.263 0.000
0.522 4.263 0.000
0.532 4.263 0.000
0.542 4.263 0.000
0.552 4.263 0.000
0.562 4.263 0.000
0.572 4.263 0.000
0.582 4.263 0.000
0.592 4.263 0.000
0.602 4.263 0.000
0.611 4.263 0.000
0.621 4.263 0.000
0.631 4.263 0.000
0.641 4.263 0.000
0.651 4.263 0.000
0.661 4.263 0.000
0.671 4.263 0.000
0.681 4.263 0.000
0.691 4.263 0.000
0.701 4.263 0.000
0.711 4.263 1.279
0.721 4.263 1.954
0.731 4.263 2.255
0.741 4.263 2.450
0.751 4.263 2.560
0.761 4.263 2.679
0.771 4.263 2.746
0.781 4.263 2.816
0.791 4.263 2.878
0.801 4.263 2.945
0.811 4.263 2.973
0.821 4.263 3.046
0.831 4.263 3.084
0.841 4.263 3.150
0.851 4.263 3.183
0.861 4.263 3.236
0.870 4.263 3.240
0.880 4.263 3.301
0.890 4.263 3.338
0.900 4.263 3.373
0.910 4.263 3.431
0.920 4.263 3.462
0.930 4.263 3.500
0.940 4.263 3.564
0.950 4.263 3.623
0.960 4.263 3.677
0.970 4.263 3.750
0.980 4.263 3.859
0.990 4.263 4.137

0.004 4.323 0.000
0.014 4.323 0.000
0.024 4.323 0.000
0.034 4.323 0.000
0.044 4.323 0.000
0.054 4.323 0.000
0.064 4.323 0.000
0.074 4.323 0.000
0.084 4.323 0.000
0.093 4.323 0.000
0.103 4.323 0.000
0.113 4.323 0.000
0.123 4.323 0.000
0.133 4.323 0.000
0.143 4.323 0.000
0.153 4.323 0.000
0.163 4.323 0.000
0.173 4.323 0.000
0.183 4.323 0.000
0.193 4.323 0.000
0.203 4.323 0.000
0.213 4.323 0.000
0.223 4.323 0.000
0.233 4.323 0.000
0.243 4.323 0.000
0.253 4.323 0.000
0.263 4.323 0.000
0.273 4.323 0.000
0.283 4.323 0.000
0.293 4.323 0.000
0.303 4.323 0.000
0.313 4.323 0.000
0.323 4.323 0.000
0.333 4.323 0.000
0.343 4.323 0.000
0.352 4.323 0.000
0.362 4.323 0.000
0.372 4.323 0.000
0.382 4.323 0.000
0.392 4.323 0.000
0.402 4.323 0.000
0.412 4.323 0.000
0.422 4.323 0.000
0.432 4.323 0.000
0.442 4.323 0.000
0.452 4.323 0.000
0.462 4.323 0.000
0.472 4.323 0.000
0.482 4.323 0.000
0.492 4.323 0.000
0.502 4.323 0.000
0.512 4.323 0.000
0.522 4.323 0.000
0.532 4.323 0.000
0.542 4.323 0.000
0.552 4.323 0.000
0.562 4.323 0.000
0.572 4.323 0.000
0.582 4.323 0.000
0.592 4.323 0.000
0.602 4.323 0.000
0.611 4.323 0.000
0.621 4.323 0.000
0.631 4.323 0.000
0.641 4.323 0.000
0.651 4.323 0.000
0.661 4.323 0.000
0.671 4.323 0.000
0.681 4.323 0.000
0.691 4.323 0.000
0.701 4.323 0.000
0.711 4.323 0.000
0.721 4.323 1.322
0.731 4.323 1.875
0.741 4.323 2.301
0.751 4.323 2.458
0.761 4.323 2.579
0.771 4.323 2.656
0.781 4.323 2.759
0.791 4.323 2.841
0.801 4.323 2.904
0.811 4.323 2.929
0.821 4.323 2.985
0.831 4.323 3.037
0.841 4.323 3.108
0.851 4.323 3.128
0.861 4.323 3.187
0.870 4.323 3.230
0.880 4.323 3.278
0.890 4.323 3.327
0.900 4.323 3.349
0.910 4.323 3.388
0.920 4.323 3.432
0.930 4.323 3.496
0.940 4.323 3.528
0.950 4.323 3.601
0.960 4.323 3.654
0.970 4.323 3.730
0.980 4.323 3.850
0.990 4.323 4.122

0.004 4.383 0.000
0.014 4.383 0.000
0.024 4.383 0.000
0.034 4.383 0.000
0.044 4.383 0.000
0.054 4.383 0.000
0.064 4.383 0.000
0.074 4.383 0.000
0.084 4.383 0.000
0.093 4.383 0.000
0.103 4.383 0.000
0.113 4.383 0.000
0.123 4.383 0.000
0.133 4.383 0.000
0.143 4.383 0.000
0.153 4.383 0.000
0.163 4.383 0.000
0.173 4.383 0.000
0.183 4.383 0.000
0.193 4.383 0.000
0.203 4.383 0.000
0.213 4.383 0.000
0.223 4.383 0.000
0.233 4.383 0.000
0.243 4.383 0.000
0.253 4.383 0.000
0.263 4.383 0.000
0.273 4.383 0.000
0.283 4.383 0.000
0.293 4.383 0.000
0.303 4.383 0.000
0.313 4.383 0.000
0.323 4.383 0.000
0.333 4.383 0.000
0.343 4.383 0.000
0.352 4.383 0.000
0.362 4.383 0.000
0.372 4.383 0.000
0.382 4.383 0.000
0.392 4.383 0.000
0.402 4.383 0.000
0.412 4.383 0.000
0.422 4.383 0.000
0.432 4.383 0.000
0.442 4.383 0.000
0.452 4.383 0.000
0.462 4.383 0.000
0.472 4.383 0.000
0.482 4.383 0.000
0.492 4.383 0.000
0.502 4.383 0.000
0.512 4.383 0.000
0.522 4.383 0.000
0.532 4.383 0.000
0.542 4.383 0.000
0.552 4.383 0.000
0.562 4.383 0.000
0.572 4.383 0.000
0.582 4.383 0.000
0.592 4.383 0.000
0.602 4.383 0.000
0.611 4.383 0.000
0.621 4.383 0.000
0.631 4.383 0.000
0.641 4.383 0.000
0.651 4.383 0.000
0.661 4.383 0.000
0.671 4.383 0.000
0.681 4.383 0.000
0.691 4.383 0.000
0.701 4.383 0.000
0.711 4.383 0.000
0.721 4.383 0.000
0.731 4.383 1.362
0.741 4.383 2.025
0.751 4.383 2.307
0.761 4.383 2.468
0.771 4.383 2.599
0.781 4.383 2.705
0.791 4.383 2.757
0.801 4.383 2.804
0.811 4.383 2.902
0.821 4.383 2.966
0.831 4.383 3.009
0.841 4.383 3.067
0.851 4.383 3.102
0.861 4.383 3.132
0.870 4.383 3.195
0.880 4.383 3.237
0.890 4.383 3.273
0.900 4.383 3.313
0.910 4.383 3.369
0.920 4.383 3.421
0.930 4.383 3.473
0.940 4.383 3.511
0.950 4.383 3.562
0.960 4.383 3.624
0.970 4.383 3.709
0.980 4.383 3.831
0.990 4.383 4.101

0.004 4.443 0.000
0.014 4.443 0.000
0.024 4.443 0.000
0.034 4.443 0.000
0.044 4.443 0.000
0.054 4.443 0.000
0.064 4.443 0.000
0.074 4.443 0.000
0.084 4.443 0.000
0.093 4.443 0.000
0.103 4.443 0.000
0.113 4.443 0.000
0.123 4.443 0.000
0.133 4.443 0.000
0.143 4.443 0.000
0.153 4.443 0.000
0.163 4.443 0.000
0.173 4.443 0.000
0.183 4.443 0.000
0.193 4.443 0.000
0.203 4.443 0.000
0.213 4.443 0.000
0.223 4.443 0.000
0.233 4.443 0.000
0.243 4.443 0.000
0.253 4.443 0.000
0.263 4.443 0.000
0.273 4.443 0.000
0.283 4.443 0.000
0.293 4.443 0.000
0.303 4.443 0.000
0.313 4.443 0.000
0.323 4.443 0.000
0.333 4.443 0.000
0.343 4.443 0.000
0.352 4.443 0.000
0.362 4.443 0.000
0.372 4.443 0.000
0.382 4.443 0.000
0.392 4.443 0.000
0.402 4.443 0.000
0.412 4.443 0.000
0.422 4.443 0.000
0.432 4.443 0.000
0.442 4.443 0.000
0.452 4.443 0.000
0.462 4.443 0.000
0.472 4.443 0.000
0.482 4.443 0.000
0.492 4.443 0.000
0.502 4.443 0.000
0.512 4.443 0.000
0.522 4.443 0.000
0.532 4.443 0.000
0.542 4.443 0.000
0.552 4.443 0.000
0.562 4.443 0.000
0.572 4.443 0.000
0.582 4.443 0.000
0.592 4.443 0.000
0.602 4.443 0.000
0.611 4.443 0.000
0.621 4.443 0.000
0.631 4.443 0.000
0.641 4.443 0.000
0.651 4.443 0.000
0.661 4.443 0.000
0.671 4.443 0.000
0.681 4.443 0.000
0.691 4.443 0.000
0.701 4.443 0.000
0.711 4.443 0.000
0.721 4.443 0.000
0.731 4.443 0.000
0.741 4.443 1.230
0.751 4.443 2.033
0.761 4.443 2.328
0.771 4.443 2.471
0.781 4.443 2.605
0.791 4.443 2.719
0.801 4.443 2.760
0.811 4.443 2.868
0.821 4.443 2.917
0.831 4.443 2.949
0.841 4.443 3.011
0.851 4.443 3.086
0.861 4.443 3.133
0.870 4.443 3.159
0.880 4.443 3.211
0.890 4.443 3.257
0.900 4.443 3.299
0.910 4.443 3.346
0.920 4.443 3.379
0.930 4.443 3.445
0.940 4.443 3.495
0.950 4.443 3.554
0.960 4.443 3.616
0.970 4.443 3.696
0.980 4.443 3.806
0.990 4.443 4.091

0.004 4.503 0.000
0.014 4.503 0.000
0.024 4.503 0.000
0.034 4.503 0.000
0.044 4.503 0.000
0.054 4.503 0.000
0.064 4.503 0.000
0.074 4.503 0.000
0.084 4.503 0.000
0.093 4.503 0.000
0.103 4.503 0.000
0.113 4.503 0.000
0.123 4.503 0.000
0.133 4.503 0.000
0.143 4.503 0.000
0.153 4.503 0.000
0.163 4.503 0.000
0.173 4.503 0.000
0.183 4.503 0.000
0.193 4.503 0.000
0.203 4.503 0.000
0.213 4.503 0.000
0.223 4.503 0.000
0.233 4.503 0.000
0.243 4.503 0.000
0.253 4.503 0.000
0.263 4.503 0.000
0.273 4.503 0.000
0.283 4.503 0.000
0.293 4.503 0.000
0.303 4.503 0.000
0.313 4.503 0.000
0.323 4.503 0.000
0.333 4.503 0.000
0.343 4.503 0.000
0.352 4.503 0.000
0.362 4.503 0.000
0.372 4.503 0.000
0.382 4.503 0.000
0.392 4.503 0.000
0.402 4.503 0.000
0.412 4.503 0.000
0.422 4.503 0.000
0.432 4.503 0.000
0.442 4.503 0.000
0.452 4.503 0.000
0.462 4.503 0.000
0.472 4.503 0.000
0.482 4.503 0.000
0.492 4.503 0.000
0.502 4.503 0.000
0.512 4.503 0.000
0.522 4.503 0.000
0.532 4.503 0.000
0.542 4.503 0.000
0.552 4.503 0.000
0.562 4.503 0.000
0.572 4.503 0.000
0.582 4.503 0.000
0.592 4.503 0.000
0.602 4.503 0.000
0.611 4.503 0.000
0.621 4.503 0.000
0.631 4.503 0.000
0.641 4.503 0.000
0.651 4.503 0.000
0.661 4.503 0.000
0.671 4.503 0.000
0.681 4.503 0.000
0.691 4.503 0.000
0.701 4.503 0.000
0.711 4.503 0.000
0.721 4.503 0.000
0.731 4.503 0.000
0.741 4.503 0.000
0.751 4.503 1.230
0.761 4.503 1.892
0.771 4.503 2.314
0.781 4.503 2.456
0.791 4.503 2.599
0.801 4.503 2.723
0.811 4.503 2.794
0.821 4.503 2.857
0.831 4.503 2.905
0.841 4.503 2.995
0.851 4.503 3.032
0.861 4.503 3.067
0.870 4.503 3.123
0.880 4.503 3.166
0.890 4.503 3.233
0.900 4.503 3.273
0.910 4.503 3.328
0.920 4.503 3.389
0.930 4.503 3.428
0.940 4.503 3.478
0.950 4.503 3.533
0.960 4.503 3.592
0.970 4.503 3.681
0.980 4.503 3.788
0.990 4.503 4.080

0.004 4.562 0.000
0.014 4.562 0.000
0.024 4.562 0.000
0.034 4.562 0.000
0.044 4.562 0.000
0.054 4.562 0.000
0.064 4.562 0.000
0.074 4.562 0.000
0.084 4.562 0.000
0.093 4.562 0.000
0.103 4.562 0.000
0.113 4.562 0.000
0.123 4.562 0.000
0.133 4.562 0.000
0.143 4.562 0.000
0.153 4.562 0.000
0.163 4.562 0.000
0.173 4.562 0.000
0.183 4.562 0.000
0.193 4.562 0.000
0.203 4.562 0.000
0.213 4.562 0.000
0.223 4.562 0.000
0.233 4.562 0.000
0.243 4.562 0.000
0.253 4.562 0.000
0.263 4.562 0.000
0.273 4.562 0.000
0.283 4.562 0.000
0.293 4.562 0.000
0.303 4.562 0.000
0.313 4.562 0.000
0.323 4.562 0.000
0.333 4.562 0.000
0.343 4.562 0.000
0.352 4.562 0.000
0.362 4.562 0.000
0.372 4.562 0.000
0.382 4.562 0.000
0.392 4.562 0.000
0.402 4.562 0.000
0.412 4.562 0.000
0.422 4.562 0.000
0.432 4.562 0.000
0.442 4.562 0.000
0.452 4.562 0.000
0.462 4.562 0.000
0.472 4.562 0.000
0.482 4.562 0.000
0.492 4.562 0.000
0.502 4.562 0.000
0.512 4.562 0.000
0.522 4.562 0.000
0.532 4.562 0.000
0.542 4.562 0.000
0.552 4.562 0.000
0.562 4.562 0.000
0.572 4.562 0.000
0.582 4.562 0.000
0.592 4.562 0.000
0.602 4.562 0.000
0.611 4.562 0.000
0.621 4.562 0.000
0.631 4.562 0.000
0.641 4.562 0.000
0.651 4.562 0.000
0.661 4.562 0.000
0.671 4.562 0.000
0.681 4.562 0.000
0.691 4.562 0.000
0.701 4.562 0.000
0.711 4.562 0.000
0.721 4.562 0.000
0.731 4.562 0.000
0.741 4.562 0.000
0.751 4.562 0.000
0.761 4.562 1.230
0.771 4.562 2.033
0.781 4.562 2.352
0.791 4.562 2.461
0.801 4.562 2.620
0.811 4.562 2.698
0.821 4.562 2.787
0.831 4.562 2.870
0.841 4.562 2.935
0.851 4.562 2.997
0.861 4.562 3.046
0.870 4.562 3.072
0.880 4.562 3.160
0.890 4.562 3.177
0.900 4.562 3.249
0.910 4.562 3.300
0.920 4.562 3.336
0.930 4.562 3.405
0.940 4.562 3.451
0.950 4.562 3.524
0.960 4.562 3.599
0.970 4.562 3.657
0.980 4.562 3.788
0.990 4.562 4.066

0.004 4.622 0.000
0.014 4.622 0.000
0.024 4.622 0.000
0.034 4.622 0.000
0.044 4.622 0.000
0.054 4.622 0.000
0.064 4.622 0.000
0.074 4.622 0.000
0.084 4.622 0.000
0.093 4.622 0.000
0.103 4.622 0.000
0.113 4.622 0.000
0.123 4.622 0.000
0.133 4.622 0.000
0.143 4.622 0.000
0.153 4.622 0.000
0.163 4.622 0.000
0.173 4.622 0.000
0.183 4.622 0.000
0.193 4.622 0.000
0.203 4.622 0.000
0.213 4.622 0.000
0.223 4.622 0.000
0.233 4.622 0.000
0.243 4.622 0.000
0.253 4.622 0.000
0.263 4.622 0.000
0.273 4.622 0.000
0.283 4.622 0.000
0.293 4.622 0.000
0.303 4.622 0.000
0.313 4.622 0.000
0.323 4.622 0.000
0.333 4.622 0.000
0.343 4.622 0.000
0.352 4.622 0.000
0.362 4.622 0.000
0.372 4.622 0.000
0.382 4.622 0.000
0.392 4.622 0.000
0.402 4.622 0.000
0.412 4.622 0.000
0.422 4.622 0.000
0.432 4.622 0.000
0.442 4.622 0.000
0.452 4.622 0.000
0.462 4.622 0.000
0.472 4.622 0.000
0.482 4.622 0.000
0.492 4.622 0.000
0.502 4.622 0.000
0.512 4.622 0.000
0.522 4.622 0.000
0.532 4.622 0.000
0.542 4.622 0.000
0.552 4.622 0.000
0.562 4.622 0.000
0.572 4.622 0.000
0.582 4.622 0.000
0.592 4.622 0.000
0.602 4.622 0.000
0.611 4.622 0.000
0.621 4.622 0.000
0.631 4.622 0.000
0.641 4.622 0.000
0.651 4.622 0.000
0.661 4.622 0.000
0.671 4.622 0.000
0.681 4.622 0.000
0.691 4.622 0.000
0.701 4.622 0.000
0.711 4.622 0.000
0.721 4.622 0.000
0.731 4.622 0.000
0.741 4.622 0.000
0.751 4.622 0.000
0.761 4.622 0.000
0.771 4.622 1.431
0.781 4.622 2.076
0.791 4.622 2.303
0.801 4.622 2.487
0.811 4.622 2.639
0.821 4.622 2.732
0.831 4.622 2.782
0.841 4.622 2.888
0.851 4.622 2.940
0.861 4.622 3.020
0.870 4.622 3.056
0.880 4.622 3.127
0.890 4.622 3.191
0.900 4.622 3.232
0.910 4.622 3.263
0.920 4.622 3.325
0.930 4.622 3.364
0.940 4.622 3.413
0.950 4.622 3.490
0.960 4.622 3.561
0.970 4.622 3.638
0.980 4.622 3.762
0.990 4.622 4.055

0.004 4.682 0.000
0.014 4.682 0.000
0.024 4.682 0.000
0.034 4.682 0.000
0.044 4.682 0.000
0.054 4.682 0.000
0.064 4.682 0.000
0.074 4.682 0.000
0.084 4.682 0.000
0.093 4.682 0.000
0.103 4.682 0.000
0.113 4.682 0.000
0.123 4.682 0.000
0.133 4.682 0.000
0.143 4.682 0.000
0.153 4.682 0.000
0.163 4.682 0.000
0.173 4.682 0.000
0.183 4.682 0.000
0.193 4.682 0.000
0.203 4.682 0.000
0.213 4.682 0.000
0.223 4.682 0.000
0.233 4.682 0.000
0.243 4.682 0.000
0.253 4.682 0.000
0.263 4.682 0.000
0.273 4.682 0.000
0.283 4.682 0.000
0.293 4.682 0.000
0.303 4.682 0.000
0.313 4.682 0.000
0.323 4.682 0.000
0.333 4.682 0.000
0.343 4.682 0.000
0.352 4.682 0.000
0.362 4.682 0.000
0.372 4.682 0.000
0.382 4.682 0.000
0.392 4.682 0.000
0.402 4.682 0.000
0.412 4.682 0.000
0.422 4.682 0.000
0.432 4.682 0.000
0.442 4.682 0.000
0.452 4.682 0.000
0.462 4.682 0.000
0.472 4.682 0.000
0.482 4.682 0.000
0.492 4.682 0.000
0.502 4.682 0.000
0.512 4.682 0.000
0.522 4.682 0.000
0.532 4.682 0.000
0.542 4.682 0.000
0.552 4.682 0.000
0.562 4.682 0.000
0.572 4.682 0.000
0.582 4.682 0.000
0.592 4.682 0.000
0.602 4.682 0.000
0.611 4.682 0.000
0.621 4.682 0.000
0.631 4.682 0.000
0.641 4.682 0.000
0.651 4.682 0.000
0.661 4.682 0.000
0.671 4.682 0.000
0.681 4.682 0.000
0.691 4.682 0.000
0.701 4.682 0.000
0.711 4.682 0.000
0.721 4.682 0.000
0.731 4.682 0.000
0.741 4.682 0.000
0.751 4.682 0.000
0.761 4.682 0.000
0.771 4.682 0.000
0.781 4.682 1.380
0.791 4.682 2.029
0.801 4.682 2.369
0.811 4.682 2.493
0.821 4.682 2.644
0.831 4.682 2.757
0.841 4.682 2.785
0.851 4.682 2.896
0.861 4.682 2.969
0.870 4.682 3.022
0.880 4.682 3.070
0.890 4.682 3.143
0.900 4.682 3.185
0.910 4.682 3.243
0.920 4.682 3.305
0.930 4.682 3.333
0.940 4.682 3.422
0.950 4.682 3.467
0.960 4.682 3.540
0.970 4.682 3.637
0.980 4.682 3.747
0.990 4.682 4.046

0.004 4.742 0.000
0.014 4.742 0.000
0.024 4.742 0.000
0.034 4.742 0.000
0.044 4.742 0.000
0.054 4.742 0.000
0.064 4.742 0.000
0.074 4.742 0.000
0.084 4.742 0.000
0.093 4.742 0.000
0.103 4.742 0.000
0.113 4.742 0.000
0.123 4.742 0.000
0.133 4.742 0.000
0.143 4.742 0.000
0.153 4.742 0.000
0.163 4.742 0.000
0.173 4.742 0.000
0.183 4.742 0.000
0.193 4.742 0.000
0.203 4.742 0.000
0.213 4.742 0.000
0.223 4.742 0.000
0.233 4.742 0.000
0.243 4.742 0.000
0.253 4.742 0.000
0.263 4.742 0.000
0.273 4.742 0.000
0.283 4.742 0.000
0.293 4.742 0.000
0.303 4.742 0.000
0.313 4.742 0.000
0.323 4.742 0.000
0.333 4.742 0.000
0.343 4.742 0.000
0.352 4.742 0.000
0.362 4.742 0.000
0.372 4.742 0.000
0.382 4.742 0.000
0.392 4.742 0.000
0.402 4.742 0.000
0.412 4.742 0.000
0.422 4.742 0.000
0.432 4.742 0.000
0.442 4.742 0.000
0.452 4.742 0.000
0.462 4.742 0.000
0.472 4.742 0.000
0.482 4.742 0.000
0.492 4.742 0.000
0.502 4.742 0.000
0.512 4.742 0.000
0.522 4.742 0.000
0.532 4.742 0.000
0.542 4.742 0.000
0.552 4.742 0.000
0.562 4.742 0.000
0.572 4.742 0.000
0.582 4.742 0.000
0.592 4.742 0.000
0.602 4.742 0.000
0.611 4.742 0.000
0.621 4.742 0.000
0.631 4.742 0.000
0.641 4.742 0.000
0.651 4.742 0.000
0.661 4.742 0.000
0.671 4.742 0.000
0.681 4.742 0.000
0.691 4.742 0.000
0.701 4.742 0.000
0.711 4.742 0.000
0.721 4.742 0.000
0.731 4.742 0.000
0.741 4.742 0.000
0.751 4.742 0.000
0.761 4.742 0.000
0.771 4.742 0.000
0.781 4.742 0.000
0.791 4.742 1.279
0.801 4.742 2.130
0.811 4.742 2.336
0.821 4.742 2.513
0.831 4.742 2.661
0.841 4.742 2.715
0.851 4.742 2.854
0.861 4.742 2.925
0.870 4.742 2.983
0.880 4.742 3.046
0.890 4.742 3.087
0.900 4.742 3.146
0.910 4.742 3.232
0.920 4.742 3.266
0.930 4.742 3.326
0.940 4.742 3.385
0.950 4.742 3.443
0.960 4.742 3.521
0.970 4.742 3.602
0.980 4.742 3.723
0.990 4.742 4.035

0.004 4.802 0.000
0.014 4.802 0.000
0.024 4.802 0.000
0.034 4.802 0.000
0.044 4.802 0.000
0.054 4.802 0.000
0.064 4.802 0.000
0.074 4.802 0.000
0.084 4.802 0.000
0.093 4.802 0.000
0.103 4.802 0.000
0.113 4.802 0.000
0.123 4.802 0.000
0.133 4.802 0.000
0.143 4.802 0.000
0.153 4.802 0.000
0.163 4.802 0.000
0.173 4.802 0.000
0.183 4.802 0.000
0.193 4.802 0.000
0.203 4.802 0.000
0.213 4.802 0.000
0.223 4.802 0.000
0.233 4.802 0.000
0.243 4.802 0.000
0.253 4.802 0.000
0.263 4.802 0.000
0.273 4.802 0.000
0.283 4.802 0.000
0.293 4.802 0.000
0.303 4.802 0.000
0.313 4.802 0.000
0.323 4.802 0.000
0.333 4.802 0.000
0.343 4.802 0.000
0.352 4.802 0.000
0.362 4.802 0.000
0.372 4.802 0.000
0.382 4.802 0.000
0.392 4.802 0.000
0.402 4.802 0.000
0.412 4.802 0.000
0.422 4.802 0.000
0.432 4.802 0.000
0.442 4.802 0.000
0.452 4.802 0.000
0.462 4.802 0.000
0.472 4.802 0.000
0.482 4.802 0.000
0.492 4.802 0.000
0.502 4.802 0.000
0.512 4.802 0.000
0.522 4.802 0.000
0.532 4.802 0.000
0.542 4.802 0.000
0.552 4.802 0.000
0.562 4.802 0.000
0.572 4.802 0.000
0.582 4.802 0.000
0.592 4.802 0.000
0.602 4.802 0.000
0.611 4.802 0.000
0.621 4.802 0.000
0.631 4.802 0.000
0.641 4.802 0.000
0.651 4.802 0.000
0.661 4.802 0.000
0.671 4.802 0.000
0.681 4.802 0.000
0.691 4.802 0.000
0.701 4.802 0.000
0.711 4.802 0.000
0.721 4.802 0.000
0.731 4.802 0.000
0.741 4.802 0.000
0.751 4.802 0.000
0.761 4.802 0.000
0.771 4.802 0.000
0.781 4.802 0.000
0.791 4.802 0.000
0.801 4.802 1.279
0.811 4.802 2.124
0.821 4.802 2.378
0.831 4.802 2.542
0.841 4.802 2.623
0.851 4.802 2.785
0.861 4.802 2.859
0.870 4.802 2.931
0.880 4.802 3.001
0.890 4.802 3.063
0.900 4.802 3.128
0.910 4.802 3.187
0.920 4.802 3.231
0.930 4.802 3.299
0.940 4.802 3.346
0.950 4.802 3.439
0.960 4.802 3.495
0.970 4.802 3.587
0.980 4.802 3.702
0.990 4.802 4.014

0.004 4.862 0.000
0.014 4.862 0.000
0.024 4.862 0.000
0.034 4.862 0.000
0.044 4.862 0.000
0.054 4.862 0.000
0.064 4.862 0.000
0.074 4.862 0.000
0.084 4.862 0.000
0.093 4.862 0.000
0.103 4.862 0.000
0.113 4.862 0.000
0.123 4.862 0.000
0.133 4.862 0.000
0.143 4.862 0.000
0.153 4.862 0.000
0.163 4.862 0.000
0.173 4.862 0.000
0.183 4.862 0.000
0.193 4.862 0.000
0.203 4.862 0.000
0.213 4.862 0.000
0.223 4.862 0.000
0.233 4.862 0.000
0.243 4.862 0.000
0.253 4.862 0.000
0.263 4.862 0.000
0.273 4.862 0.000
0.283 4.862 0.000
0.293 4.862 0.000
0.303 4.862 0.000
0.313 4.862 0.000
0.323 4.862 0.000
0.333 4.862 0.000
0.343 4.862 0.000
0.352 4.862 0.000
0.362 4.862 0.000
0.372 4.862 0.000
0.382 4.862 0.000
0.392 4.862 0.000
0.402 4.862 0.000
0.412 4.862 0.000
0.422 4.862 0.000
0.432 4.862 0.000
0.442 4.862 0.000
0.452 4.862 0.000
0.462 4.862 0.000
0.472 4.862 0.000
0.482 4.862 0.000
0.492 4.862 0.000
0.502 4.862 0.000
0.512 4.862 0.000
0.522 4.862 0.000
0.532 4.862 0.000
0.542 4.862 0.000
0.552 4.862 0.000
0.562 4.862 0.000
0.572 4.862 0.000
0.582 4.862 0.000
0.592 4.862 0.000
0.602 4.862 0.000
0.611 4.862 0.000
0.621 4.862 0.000
0.631 4.862 0.000
0.641 4.862 0.000
0.651 4.862 0.000
0.661 4.862 0.000
0.671 4.862 0.000
0.681 4.862 0.000
0.691 4.862 0.000
0.701 4.862 0.000
0.711 4.862 0.000
0.721 4.862 0.000
0.731 4.862 0.000
0.741 4.862 0.000
0.751 4.862 0.000
0.761 4.862 0.000
0.771 4.862 0.000
0.781 4.862 0.000
0.791 4.862 0.000
0.801 4.862 0.000
0.811 4.862 1.255
0.821 4.862 2.093
0.831 4.862 2.380
0.841 4.862 2.537
0.851 4.862 2.685
0.861 4.862 2.822
0.870 4.862 2.880
0.880 4.862 2.932
0.890 4.862 3.024
0.900 4.862 3.097
0.910 4.862 3.150
0.920 4.862 3.208
0.930 4.862 3.276
0.940 4.862 3.352
0.950 4.862 3.411
0.960 4.862 3.476
0.970 4.862 3.582
0.980 4.862 3.692
0.990 4.862 4.014

0.004 4.922 0.000
0.014 4.922 0.000
0.024 4.922 0.000
0.034 4.922 0.000
0.044 4.922 0.000
0.054 4.922 0.000
0.064 4.922 0.000
0.074 4.922 0.000
0.084 4.922 0.000
0.093 4.922 0.000
0.103 4.922 0.000
0.113 4.922 0.000
0.123 4.922 0.000
0.133 4.922 0.000
0.143 4.922 0.000
0.153 4.922 0.000
0.163 4.922 0.000
0.173 4.922 0.000
0.183 4.922 0.000
0.193 4.922 0.000
0.203 4.922 0.000
0.213 4.922 0.000
0.223 4.922 0.000
0.233 4.922 0.000
0.243 4.922 0.000
0.253 4.922 0.000
0.263 4.922 0.000
0.273 4.922 0.000
0.283 4.922 0.000
0.293 4.922 0.000
0.303 4.922 0.000
0.313 4.922 0.000
0.323 4.922 0.000
0.333 4.922 0.000
0.343 4.922 0.000
0.352 4.922 0.000
0.362 4.922 0.000
0.372 4.922 0.000
0.382 4.922 0.000
0.392 4.922 0.000
0.402 4.922 0.000
0.412 4.922 0.000
0.422 4.922 0.000
0.432 4.922 0.000
0.442 4.922 0.000
0.452 4.922 0.000
0.462 4.922 0.000
0.472 4.922 0.000
0.482 4.922 0.000
0.492 4.922 0.000
0.502 4.922 0.000
0.512 4.922 0.000
0.522 4.922 0.000
0.532 4.922 0.000
0.542 4.922 0.000
0.552 4.922 0.000
0.562 4.922 0.000
0.572 4.922 0.000
0.582 4.922 0.000
0.592 4.922 0.000
0.602 4.922 0.000
0.611 4.922 0.000
0.621 4.922 0.000
0.631 4.922 0.000
0.641 4.922 0.000
0.651 4.922 0.000
0.661 4.922 0.000
0.671 4.922 0.000
0.681 4.922 0.000
0.691 4.922 0.000
0.701 4.922 0.000
0.711 4.922 0.000
0.721 4.922 0.000
0.731 4.922 0.000
0.741 4.922 0.000
0.751 4.922 0.000
0.761 4.922 0.000
0.771 4.922 0.000
0.781 4.922 0.000
0.791 4.922 0.000
0.801 4.922 0.000
0.811 4.922 0.000
0.821 4.922 1.362
0.831 4.922 2.130
0.841 4.922 2.394
0.851 4.922 2.591
0.861 4.922 2.708
0.870 4.922 2.812
0.880 4.922 2.889
0.890 4.922 2.987
0.900 4.922 3.061
0.910 4.922 3.106
0.920 4.922 3.186
0.930 4.922 3.228
0.940 4.922 3.306
0.950 4.922 3.395
0.960 4.922 3.440
0.970 4.922 3.542
0.980 4.922 3.672
0.990 4.922 3.998

0.004 4.982 0.000
0.014 4.982 0.000
0.024 4.982 0.000
0.034 4.982 0.000
0.044 4.982 0.000
0.054 4.982 0.000
0.064 4.982 0.000
0.074 4.982 0.000
0.084 4.982 0.000
0.093 4.982 0.000
0.103 4.982 0.000
0.113 4.982 0.000
0.123 4.982 0.000
0.133 4.982 0.000
0.143 4.982 0.000
0.153 4.982 0.000
0.163 4.982 0.000
0.173 4.982 0.000
0.183 4.982 0.000
0.193 4.982 0.000
0.203 4.982 0.000
0.213 4.982 0.000
0.223 4.982 0.000
0.233 4.982 0.000
0.243 4.982 0.000
0.253 4.982 0.000
0.263 4.982 0.000
0.273 4.982 0.000
0.283 4.982 0.000
0.293 4.982 0.000
0.303 4.982 0.000
0.313 4.982 0.000
0.323 4.982 0.000
0.333 4.982 0.000
0.343 4.982 0.000
0.352 4.982 0.000
0.362 4.982 0.000
0.372 4.982 0.000
0.382 4.982 0.000
0.392 4.982 0.000
0.402 4.982 0.000
0.412 4.982 0.000
0.422 4.982 0.000
0.432 4.982 0.000
0.442 4.982 0.000
0.452 4.982 0.000
0.462 4.982 0.000
0.472 4.982 0.000
0.482 4.982 0.000
0.492 4.982 0.000
0.502 4.982 0.000
0.512 4.982 0.000
0.522 4.982 0.000
0.532 4.982 0.000
0.542 4.982 0.000
0.552 4.982 0.000
0.562 4.982 0.000
0.572 4.982 0.000
0.582 4.982 0.000
0.592 4.982 0.000
0.602 4.982 0.000
0.611 4.982 0.000
0.621 4.982 0.000
0.631 4.982 0.000
0.641 4.982 0.000
0.651 4.982 0.000
0.661 4.982 0.000
0.671 4.982 0.000
0.681 4.982 0.000
0.691 4.982 0.000
0.701 4.982 0.000
0.711 4.982 0.000
0.721 4.982 0.000
0.731 4.982 0.000
0.741 4.982 0.000
0.751 4.982 0.000
0.761 4.982 0.000
0.771 4.982 0.000
0.781 4.982 0.000
0.791 4.982 0.000
0.801 4.982 0.000
0.811 4.982 0.000
0.821 4.982 0.000
0.831 4.982 1.342
0.841 4.982 2.090
0.851 4.982 2.444
0.861 4.982 2.571
0.870 4.982 2.707
0.880 4.982 2.839
0.890 4.982 2.892
0.900 4.982 3.024
0.910 4.982 3.046
0.920 4.982 3.137
0.930 4.982 3.211
0.940 4.982 3.281
0.950 4.982 3.354
0.960 4.982 3.436
0.970 4.982 3.527
0.980 4.982 3.652
0.990 4.982 3.993

0.004 5.042 0.000
0.014 5.042 0.000
0.024 5.042 0.000
0.034 5.042 0.000
0.044 5.042 0.000
0.054 5.042 0.000
0.064 5.042 0.000
0.074 5.042 0.000
0.084 5.042 0.000
0.093 5.042 0.000
0.103 5.042 0.000
0.113 5.042 0.000
0.123 5.042 0.000
0.133 5.042 0.000
0.143 5.042 0.000
0.153 5.042 0.000
0.163 5.042 0.000
0.173 5.042 0.000
0.183 5.042 0.000
0.193 5.042 0.000
0.203 5.042 0.000
0.213 5.042 0.000
0.223 5.042 0.000
0.233 5.042 0.000
0.243 5.042 0.000
0.253 5.042 0.000
0.263 5.042 0.000
0.273 5.042 0.000
0.283 5.042 0.000
0.293 5.042 0.000
0.303 5.042 0.000
0.313 5.042 0.000
0.323 5.042 0.000
0.333 5.042 0.000
0.343 5.042 0.000
0.352 5.042 0.000
0.362 5.042 0.000
0.372 5.042 0.000
0.382 5.042 0.000
0.392 5.042 0.000
0.402 5.042 0.000
0.412 5.042 0.000
0.422 5.042 0.000
0.432 5.042 0.000
0.442 5.042 0.000
0.452 5.042 0.000
0.462 5.042 0.000
0.472 5.042 0.000
0.482 5.042 0.000
0.492 5.042 0.000
0.502 5.042 0.000
0.512 5.042 0.000
0.522 5.042 0.000
0.532 5.042 0.000
0.542 5.042 0.000
0.552 5.042 0.000
0.562 5.042 0.000
0.572 5.042 0.000
0.582 5.042 0.000
0.592 5.042 0.000
0.602 5.042 0.000
0.611 5.042 0.000
0.621 5.042 0.000
0.631 5.042 0.000
0.641 5.042 0.000
0.651 5.042 0.000
0.661 5.042 0.000
0.671 5.042 0.000
0.681 5.042 0.000
0.691 5.042 0.000
0.701 5.042 0.000
0.711 5.042 0.000
0.721 5.042 0.000
0.731 5.042 0.000
0.741 5.042 0.000
0.751 5.042 0.000
0.761 5.042 0.000
0.771 5.042 0.000
0.781 5.042 0.000
0.791 5.042 0.000
0.801 5.042 0.000
0.811 5.042 0.000
0.821 5.042 0.000
0.831 5.042 0.000
0.841 5.042 1.398
0.851 5.042 2.090
0.861 5.042 2.453
0.870 5.042 2.642
0.880 5.042 2.759
0.890 5.042 2.870
0.900 5.042 2.918
0.910 5.042 3.029
0.920 5.042 3.100
0.930 5.042 3.170
0.940 5.042 3.241
0.950 5.042 3.327
0.960 5.042 3.404
0.970 5.042 3.502
0.980 5.042 3.638
0.990 5.042 3.983

0.004 5.102 0.000
0.014 5.102 0.000
0.024 5.102 0.000
0.034 5.102 0.000
0.044 5.102 0.000
0.054 5.102 0.000
0.064 5.102 0.000
0.074 5.102 0.000
0.084 5.102 0.000
0.093 5.102 0.000
0.103 5.102 0.000
0.113 5.102 0.000
0.123 5.102 0.000
0.133 5.102 0.000
0.143 5.102 0.000
0.153 5.102 0.000
0.163 5.102 0.000
0.173 5.102 0.000
0.183 5.102 0.000
0.193 5.102 0.000
0.203 5.102 0.000
0.213 5.102 0.000
0.223 5.102 0.000
0.233 5.102 0.000
0.243 5.102 0.000
0.253 5.102 0.000
0.263 5.102 0.000
0.273 5.102 0.000
0.283 5.102 0.000
0.293 5.102 0.000
0.303 5.102 0.000
0.313 5.102 0.000
0.323 5.102 0.000
0.333 5.102 0.000
0.343 5.102 0.000
0.352 5.102 0.000
0.362 5.102 0.000
0.372 5.102 0.000
0.382 5.102 0.000
0.392 5.102 0.000
0.402 5.102 0.000
0.412 5.102 0.000
0.422 5.102 0.000
0.432 5.102 0.000
0.442 5.102 0.000
0.452 5.102 0.000
0.462 5.102 0.000
0.472 5.102 0.000
0.482 5.102 0.000
0.492 5.102 0.000
0.502 5.102 0.000
0.512 5.102 0.000
0.522 5.102 0.000
0.532 5.102 0.000
0.542 5.102 0.000
0.552 5.102 0.000
0.562 5.102 0.000
0.572 5.102 0.000
0.582 5.102 0.000
0.592 5.102 0.000
0.602 5.102 0.000
0.611 5.102 0.000
0.621 5.102 0.000
0.631 5.102 0.000
0.641 5.102 0.000
0.651 5.102 0.000
0.661 5.102 0.000
0.671 5.102 0.000
0.681 5.102 0.000
0.691 5.102 0.000
0.701 5.102 0.000
0.711 5.102 0.000
0.721 5.102 0.000
0.731 5.102 0.000
0.741 5.102 0.000
0.751 5.102 0.000
0.761 5.102 0.000
0.771 5.102 0.000
0.781 5.102 0.000
0.791 5.102 0.000
0.801 5.102 0.000
0.811 5.102 0.000
0.821 5.102 0.000
0.831 5.102 0.000
0.841 5.102 0.000
0.851 5.102 1.462
0.861 5.102 2.107
0.870 5.102 2.452
0.880 5.102 2.678
0.890 5.102 2.734
0.900 5.102 2.879
0.910 5.102 2.968
0.920 5.102 3.042
0.930 5.102 3.138
0.940 5.102 3.230
0.950 5.102 3.292
0.960 5.102 3.379
0.970 5.102 3.477
0.980 5.102 3.623
0.990 5.102 3.968

0.004 5.161 0.000
0.014 5.161 0.000
0.024 5.161 0.000
0.034 5.161 0.000
0.044 5.161 0.000
0.054 5.161 0.000
0.064 5.161 0.000
0.074 5.161 0.000
0.084 5.161 0.000
0.093 5.161 0.000
0.103 5.161 0.000
0.113 5.161 0.000
0.123 5.161 0.000
0.133 5.161 0.000
0.143 5.161 0.000
0.153 5.161 0.000
0.163 5.161 0.000
0.173 5.161 0.000
0.183 5.161 0.000
0.193 5.161 0.000
0.203 5.161 0.000
0.213 5.161 0.000
0.223 5.161 0.000
0.233 5.161 0.000
0.243 5.161 0.000
0.253 5.161 0.000
0.263 5.161 0.000
0.273 5.161 0.000
0.283 5.161 0.000
0.293 5.161 0.000
0.303 5.161 0.000
0.313 5.161 0.000
0.323 5.161 0.000
0.333 5.161 0.000
0.343 5.161 0.000
0.352 5.161 0.000
0.362 5.161 0.000
0.372 5.161 0.000
0.382 5.161 0.000
0.392 5.161 0.000
0.402 5.161 0.000
0.412 5.161 0.000
0.422 5.161 0.000
0.432 5.161 0.000
0.442 5.161 0.000
0.452 5.161 0.000
0.462 5.161 0.000
0.472 5.161 0.000
0.482 5.161 0.000
0.492 5.161 0.000
0.502 5.161 0.000
0.512 5.161 0.000
0.522 5.161 0.000
0.532 5.161 0.000
0.542 5.161 0.000
0.552 5.161 0.000
0.562 5.161 0.000
0.572 5.161 0.000
0.582 5.161 0.000
0.592 5.161 0.000
0.602 5.161 0.000
0.611 5.161 0.000
0.621 5.161 0.000
0.631 5.161 0.000
0.641 5.161 0.000
0.651 5.161 0.000
0.661 5.161 0.000
0.671 5.161 0.000
0.681 5.161 0.000
0.691 5.161 0.000
0.701 5.161 0.000
0.711 5.161 0.000
0.721 5.161 0.000
0.731 5.161 0.000
0.741 5.161 0.000
0.751 5.161 0.000
0.761 5.161 0.000
0.771 5.161 0.000
0.781 5.161 0.000
0.791 5.161 0.000
0.801 5.161 0.000
0.811 5.161 0.000
0.821 5.161 0.000
0.831 5.161 0.000
0.841 5.161 0.000
0.851 5.161 0.000
0.861 5.161 1.255
0.870 5.161 2.146
0.880 5.161 2.442
0.890 5.161 2.615
0.900 5.161 2.790
0.910 5.161 2.892
0.920 5.161 2.972
0.930 5.161 3.097
0.940 5.161 3.188
0.950 5.161 3.260
0.960 5.161 3.343
0.970 5.161 3.457
0.980 5.161 3.596
0.990 5.161 3.959

0.004 5.221 0.000
0.014 5.221 0.000
0.024 5.221 0.000
0.034 5.221 0.000
0.044 5.221 0.000
0.054 5.221 0.000
0.064 5.221 0.000
0.074 5.221 0.000
0.084 5.221 0.000
0.093 5.221 0.000
0.103 5.221 0.000
0.113 5.221 0.000
0.123 5.221 0.000
0.133 5.221 0.000
0.143 5.221 0.000
0.153 5.221 0.000
0.163 5.221 0.000
0.173 5.221 0.000
0.183 5.221 0.000
0.193 5.221 0.000
0.203 5.221 0.000
0.213 5.221 0.000
0.223 5.221 0.000
0.233 5.221 0.000
0.243 5.221 0.000
0.253 5.221 0.000
0.263 5.221 0.000
0.273 5.221 0.000
0.283 5.221 0.000
0.293 5.221 0.000
0.303 5.221 0.000
0.313 5.221 0.000
0.323 5.221 0.000
0.333 5.221 0.000
0.343 5.221 0.000
0.352 5.221 0.000
0.362 5.221 0.000
0.372 5.221 0.000
0.382 5.221 0.000
0.392 5.221 0.000
0.402 5.221 0.000
0.412 5.221 0.000
0.422 5.221 0.000
0.432 5.221 0.000
0.442 5.221 0.000
0.452 5.221 0.000
0.462 5.221 0.000
0.472 5.221 0.000
0.482 5.221 0.000
0.492 5.221 0.000
0.502 5.221 0.000
0.512 5.221 0.000
0.522 5.221 0.000
0.532 5.221 0.000
0.542 5.221 0.000
0.552 5.221 0.000
0.562 5.221 0.000
0.572 5.221 0.000
0.582 5.221 0.000
0.592 5.221 0.000
0.602 5.221 0.000
0.611 5.221 0.000
0.621 5.221 0.000
0.631 5.221 0.000
0.641 5.221 0.000
0.651 5.221 0.000
0.661 5.221 0.000
0.671 5.221 0.000
0.681 5.221 0.000
0.691 5.221 0.000
0.701 5.221 0.000
0.711 5.221 0.000
0.721 5.221 0.000
0.731 5.221 0.000
0.741 5.221 0.000
0.751 5.221 0.000
0.761 5.221 0.000
0.771 5.221 0.000
0.781 5.221 0.000
0.791 5.221 0.000
0.801 5.221 0.000
0.811 5.221 0.000
0.821 5.221 0.000
0.831 5.221 0.000
0.841 5.221 0.000
0.851 5.221 0.000
0.861 5.221 0.000
0.870 5.221 1.342
0.880 5.221 2.243
0.890 5.221 2.529
0.900 5.221 2.688
0.910 5.221 2.839
0.920 5.221 2.925
0.930 5.221 3.025
0.940 5.221 3.134
0.950 5.221 3.235
0.960 5.221 3.329
0.970 5.221 3.442
0.980 5.221 3.581
0.990 5.221 3.944

0.004 5.281 0.000
0.014 5.281 0.000
0.024 5.281 0.000
0.034 5.281 0.000
0.044 5.281 0.000
0.054 5.281 0.000
0.064 5.281 0.000
0.074 5.281 0.000
0.084 5.281 0.000
0.093 5.281 0.000
0.103 5.281 0.000
0.113 5.281 0.000
0.123 5.281 0.000
0.133 5.281 0.000
0.143 5.281 0.000
0.153 5.281 0.000
0.163 5.281 0.000
0.173 5.281 0.000
0.183 5.281 0.000
0.193 5.281 0.000
0.203 5.281 0.000
0.213 5.281 0.000
0.223 5.281 0.000
0.233 5.281 0.000
0.243 5.281 0.000
0.253 5.281 0.000
0.263 5.281 0.000
0.273 5.281 0.000
0.283 5.281 0.000
0.293 5.281 0.000
0.303 5.281 0.000
0.313 5.281 0.000
0.323 5.281 0.000
0.333 5.281 0.000
0.343 5.281 0.000
0.352 5.281 0.000
0.362 5.281 0.000
0.372 5.281 0.000
0.382 5.281 0.000
0.392 5.281 0.000
0.402 5.281 0.000
0.412 5.281 0.000
0.422 5.281 0.000
0.432 5.281 0.000
0.442 5.281 0.000
0.452 5.281 0.000
0.462 5.281 0.000
0.472 5.281 0.000
0.482 5.281 0.000
0.492 5.281 0.000
0.502 5.281 0.000
0.512 5.281 0.000
0.522 5.281 0.000
0.532 5.281 0.000
0.542 5.281 0.000
0.552 5.281 0.000
0.562 5.281 0.000
0.572 5.281 0.000
0.582 5.281 0.000
0.592 5.281 0.000
0.602 5.281 0.000
0.611 5.281 0.000
0.621 5.281 0.000
0.631 5.281 0.000
0.641 5.281 0.000
0.651 5.281 0.000
0.661 5.281 0.000
0.671 5.281 0.000
0.681 5.281 0.000
0.691 5.281 0.000
0.701 5.281 0.000
0.711 5.281 0.000
0.721 5.281 0.000
0.731 5.281 0.000
0.741 5.281 0.000
0.751 5.281 0.000
0.761 5.281 0.000
0.771 5.281 0.000
0.781 5.281 0.000
0.791 5.281 0.000
0.801 5.281 0.000
0.811 5.281 0.000
0.821 5.281 0.000
0.831 5.281 0.000
0.841 5.281 0.000
0.851 5.281 0.000
0.861 5.281 0.000
0.870 5.281 0.000
0.880 5.281 1.591
0.890 5.281 2.265
0.900 5.281 2.547
0.910 5.281 2.724
0.920 5.281 2.902
0.930 5.281 2.979
0.940 5.281 3.096
0.950 5.281 3.198
0.960 5.281 3.297
0.970 5.281 3.410
0.980 5.281 3.567
0.990 5.281 3.952

0.004 5.341 0.000
0.014 5.341 0.000
0.024 5.341 0.000
0.034 5.341 0.000
0.044 5.341 0.000
0.054 5.341 0.000
0.064 5.341 0.000
0.074 5.341 0.000
0.084 5.341 0.000
0.093 5.341 0.000
0.103 5.341 0.000
0.113 5.341 0.000
0.123 5.341 0.000
0.133 5.341 0.000
0.143 5.341 0.000
0.153 5.341 0.000
0.163 5.341 0.000
0.173 5.341 0.000
0.183 5.341 0.000
0.193 5.341 0.000
0.203 5.341 0.000
0.213 5.341 0.000
0.223 5.341 0.000
0.233 5.341 0.000
0.243 5.341 0.000
0.253 5.341 0.000
0.263 5.341 0.000
0.273 5.341 0.000
0.283 5.341 0.000
0.293 5.341 0.000
0.303 5.341 0.000
0.313 5.341 0.000
0.323 5.341 0.000
0.333 5.341 0.000
0.343 5.341 0.000
0.352 5.341 0.000
0.362 5.341 0.000
0.372 5.341 0.000
0.382 5.341 0.000
0.392 5.341 0.000
0.402 5.341 0.000
0.412 5.341 0.000
0.422 5.341 0.000
0.432 5.341 0.000
0.442 5.341 0.000
0.452 5.341 0.000
0.462 5.341 0.000
0.472 5.341 0.000
0.482 5.341 0.000
0.492 5.341 0.000
0.502 5.341 0.000
0.512 5.341 0.000
0.522 5.341 0.000
0.532 5.341 0.000
0.542 5.341 0.000
0.552 5.341 0.000
0.562 5.341 0.000
0.572 5.341 0.000
0.582 5.341 0.000
0.592 5.341 0.000
0.602 5.341 0.000
0.611 5.341 0.000
0.621 5.341 0.000
0.631 5.341 0.000
0.641 5.341 0.000
0.651 5.341 0.000
0.661 5.341 0.000
0.671 5.341 0.000
0.681 5.341 0.000
0.691 5.341 0.000
0.701 5.341 0.000
0.711 5.341 0.000
0.721 5.341 0.000
0.731 5.341 0.000
0.741 5.341 0.000
0.751 5.341 0.000
0.761 5.341 0.000
0.771 5.341 0.000
0.781 5.341 0.000
0.791 5.341 0.000
0.801 5.341 0.000
0.811 5.341 0.000
0.821 5.341 0.000
0.831 5.341 0.000
0.841 5.341 0.000
0.851 5.341 0.000
0.861 5.341 0.000
0.870 5.341 0.000
0.880 5.341 0.000
0.890 5.341 1.398
0.900 5.341 2.250
0.910 5.341 2.590
0.920 5.341 2.787
0.930 5.341 2.928
0.940 5.341 3.017
0.950 5.341 3.146
0.960 5.341 3.269
0.970 5.341 3.391
0.980 5.341 3.543
0.990 5.341 3.933

0.004 5.401 0.000
0.014 5.401 0.000
0.024 5.401 0.000
0.034 5.401 0.000
0.044 5.401 0.000
0.054 5.401 0.000
0.064 5.401 0.000
0.074 5.401 0.000
0.084 5.401 0.000
0.093 5.401 0.000
0.103 5.401 0.000
0.113 5.401 0.000
0.123 5.401 0.000
0.133 5.401 0.000
0.143 5.401 0.000
0.153 5.401 0.000
0.163 5.401 0.000
0.173 5.401 0.000
0.183 5.401 0.000
0.193 5.401 0.000
0.203 5.401 0.000
0.213 5.401 0.000
0.223 5.401 0.000
0.233 5.401 0.000
0.243 5.401 0.000
0.253 5.401 0.000
0.263 5.401 0.000
0.273 5.401 0.000
0.283 5.401 0.000
0.293 5.401 0.000
0.303 5.401 0.000
0.313 5.401 0.000
0.323 5.401 0.000
0.333 5.401 0.000
0.343 5.401 0.000
0.352 5.401 0.000
0.362 5.401 0.000
0.372 5.401 0.000
0.382 5.401 0.000
0.392 5.401 0.000
0.402 5.401 0.000
0.412 5.401 0.000
0.422 5.401 0.000
0.432 5.401 0.000
0.442 5.401 0.000
0.452 5.401 0.000
0.462 5.401 0.000
0.472 5.401 0.000
0.482 5.401 0.000
0.492 5.401 0.000
0.502 5.401 0.000
0.512 5.401 0.000
0.522 5.401 0.000
0.532 5.401 0.000
0.542 5.401 0.000
0.552 5.401 0.000
0.562 5.401 0.000
0.572 5.401 0.000
0.582 5.401 0.000
0.592 5.401 0.000
0.602 5.401 0.000
0.611 5.401 0.000
0.621 5.401 0.000
0.631 5.401 0.000
0.641 5.401 0.000
0.651 5.401 0.000
0.661 5.401 0.000
0.671 5.401 0.000
0.681 5.401 0.000
0.691 5.401 0.000
0.701 5.401 0.000
0.711 5.401 0.000
0.721 5.401 0.000
0.731 5.401 0.000
0.741 5.401 0.000
0.751 5.401 0.000
0.761 5.401 0.000
0.771 5.401 0.000
0.781 5.401 0.000
0.791 5.401 0.000
0.801 5.401 0.000
0.811 5.401 0.000
0.821 5.401 0.000
0.831 5.401 0.000
0.841 5.401 0.000
0.851 5.401 0.000
0.861 5.401 0.000
0.870 5.401 0.000
0.880 5.401 0.000
0.890 5.401 0.000
0.900 5.401 1.613
0.910 5.401 2.330
0.920 5.401 2.693
0.930 5.401 2.806
0.940 5.401 2.956
0.950 5.401 3.085
0.960 5.401 3.240
0.970 5.401 3.361
0.980 5.401 3.507
0.990 5.401 3.933

0.004 5.461 0.000
0.014 5.461 0.000
0.024 5.461 0.000
0.034 5.461 0.000
0.044 5.461 0.000
0.054 5.461 0.000
0.064 5.461 0.000
0.074 5.461 0.000
0.084 5.461 0.000
0.093 5.461 0.000
0.103 5.461 0.000
0.113 5.461 0.000
0.123 5.461 0.000
0.133 5.461 0.000
0.143 5.461 0.000
0.153 5.461 0.000
0.163 5.461 0.000
0.173 5.461 0.000
0.183 5.461 0.000
0.193 5.461 0.000
0.203 5.461 0.000
0.213 5.461 0.000
0.223 5.461 0.000
0.233 5.461 0.000
0.243 5.461 0.000
0.253 5.461 0.000
0.263 5.461 0.000
0.273 5.461 0.000
0.283 5.461 0.000
0.293 5.461 0.000
0.303 5.461 0.000
0.313 5.461 0.000
0.323 5.461 0.000
0.333 5.461 0.000
0.343 5.461 0.000
0.352 5.461 0.000
0.362 5.461 0.000
0.372 5.461 0.000
0.382 5.461 0.000
0.392 5.461 0.000
0.402 5.461 0.000
0.412 5.461 0.000
0.422 5.461 0.000
0.432 5.461 0.000
0.442 5.461 0.000
0.452 5.461 0.000
0.462 5.461 0.000
0.472 5.461 0.000
0.482 5.461 0.000
0.492 5.461 0.000
0.502 5.461 0.000
0.512 5.461 0.000
0.522 5.461 0.000
0.532 5.461 0.000
0.542 5.461 0.000
0.552 5.461 0.000
0.562 5.461 0.000
0.572 5.461 0.000
0.582 5.461 0.000
0.592 5.461 0.000
0.602 5.461 0.000
0.611 5.461 0.000
0.621 5.461 0.000
0.631 5.461 0.000
0.641 5.461 0.000
0.651 5.461 0.000
0.661 5.461 0.000
0.671 5.461 0.000
0.681 5.461 0.000
0.691 5.461 0.000
0.701 5.461 0.000
0.711 5.461 0.000
0.721 5.461 0.000
0.731 5.461 0.000
0.741 5.461 0.000
0.751 5.461 0.000
0.761 5.461 0.000
0.771 5.461 0.000
0.781 5.461 0.000
0.791 5.461 0.000
0.801 5.461 0.000
0.811 5.461 0.000
0.821 5.461 0.000
0.831 5.461 0.000
0.841 5.461 0.000
0.851 5.461 0.000
0.861 5.461 0.000
0.870 5.461 0.000
0.880 5.461 0.000
0.890 5.461 0.000
0.900 5.461 0.000
0.910 5.461 1.623
0.920 5.461 2.324
0.930 5.461 2.698
0.940 5.461 2.876
0.950 5.461 3.012
0.960 5.461 3.159
0.970 5.461 3.316
0.980 5.461 3.507
0.990 5.461 3.922

0.004 5.521 0.000
0.014 5.521 0.000
0.024 5.521 0.000
0.034 5.521 0.000
0.044 5.521 0.000
0.054 5.521 0.000
0.064 5.521 0.000
0.074 5.521 0.000
0.084 5.521 0.000
0.093 5.521 0.000
0.103 5.521 0.000
0.113 5.521 0.000
0.123 5.521 0.000
0.133 5.521 0.000
0.143 5.521 0.000
0.153 5.521 0.000
0.163 5.521 0.000
0.173 5.521 0.000
0.183 5.521 0.000
0.193 5.521 0.000
0.203 5.521 0.000
0.213 5.521 0.000
0.223 5.521 0.000
0.233 5.521 0.000
0.243 5.521 0.000
0.253 5.521 0.000
0.263 5.521 0.000
0.273 5.521 0.000
0.283 5.521 0.000
0.293 5.521 0.000
0.303 5.521 0.000
0.313 5.521 0.000
0.323 5.521 0.000
0.333 5.521 0.000
0.343 5.521 0.000
0.352 5.521 0.000
0.362 5.521 0.000
0.372 5.521 0.000
0.382 5.521 0.000
0.392 5.521 0.000
0.402 5.521 0.000
0.412 5.521 0.000
0.422 5.521 0.000
0.432 5.521 0.000
0.442 5.521 0.000
0.452 5.521 0.000
0.462 5.521 0.000
0.472 5.521 0.000
0.482 5.521 0.000
0.492 5.521 0.000
0.502 5.521 0.000
0.512 5.521 0.000
0.522 5.521 0.000
0.532 5.521 0.000
0.542 5.521 0.000
0.552 5.521 0.000
0.562 5.521 0.000
0.572 5.521 0.000
0.582 5.521 0.000
0.592 5.521 0.000
0.602 5.521 0.000
0.611 5.521 0.000
0.621 5.521 0.000
0.631 5.521 0.000
0.641 5.521 0.000
0.651 5.521 0.000
0.661 5.521 0.000
0.671 5.521 0.000
0.681 5.521 0.000
0.691 5.521 0.000
0.701 5.521 0.000
0.711 5.521 0.000
0.721 5.521 0.000
0.731 5.521 0.000
0.741 5.521 0.000
0.751 5.521 0.000
0.761 5.521 0.000
0.771 5.521 0.000
0.781 5.521 0.000
0.791 5.521 0.000
0.801 5.521 0.000
0.811 5.521 0.000
0.821 5.521 0.000
0.831 5.521 0.000
0.841 5.521 0.000
0.851 5.521 0.000
0.861 5.521 0.000
0.870 5.521 0.000
0.880 5.521 0.000
0.890 5.521 0.000
0.900 5.521 0.000
0.910 5.521 0.000
0.920 5.521 1.724
0.930 5.521 2.422
0.940 5.521 2.757
0.950 5.521 2.940
0.960 5.521 3.126
0.970 5.521 3.279
0.980 5.521 3.481
0.990 5.521 3.911

0.004 5.581 0.000
0.014 5.581 0.000
0.024 5.581 0.000
0.034 5.581 0.000
0.044 5.581 0.000
0.054 5.581 0.000
0.064 5.581 0.000
0.074 5.581 0.000
0.084 5.581 0.000
0.093 5.581 0.000
0.103 5.581 0.000
0.113 5.581 0.000
0.123 5.581 0.000
0.133 5.581 0.000
0.143 5.581 0.000
0.153 5.581 0.000
0.163 5.581 0.000
0.173 5.581 0.000
0.183 5.581 0.000
0.193 5.581 0.000
0.203 5.581 0.000
0.213 5.581 0.000
0.223 5.581 0.000
0.233 5.581 0.000
0.243 5.581 0.000
0.253 5.581 0.000
0.263 5.581 0.000
0.273 5.581 0.000
0.283 5.581 0.000
0.293 5.581 0.000
0.303 5.581 0.000
0.313 5.581 0.000
0.323 5.581 0.000
0.333 5.581 0.000
0.343 5.581 0.000
0.352 5.581 0.000
0.362 5.581 0.000
0.372 5.581 0.000
0.382 5.581 0.000
0.392 5.581 0.000
0.402 5.581 0.000
0.412 5.581 0.000
0.422 5.581 0.000
0.432 5.581 0.000
0.442 5.581 0.000
0.452 5.581 0.000
0.462 5.581 0.000
0.472 5.581 0.000
0.482 5.581 0.000
0.492 5.581 0.000
0.502 5.581 0.000
0.512 5.581 0.000
0.522 5.581 0.000
0.532 5.581 0.000
0.542 5.581 0.000
0.552 5.581 0.000
0.562 5.581 0.000
0.572 5.581 0.000
0.582 5.581 0.000
0.592 5.581 0.000
0.602 5.581 0.000
0.611 5.581 0.000
0.621 5.581 0.000
0.631 5.581 0.000
0.641 5.581 0.000
0.651 5.581 0.000
0.661 5.581 0.000
0.671 5.581 0.000
0.681 5.581 0.000
0.691 5.581 0.000
0.701 5.581 0.000
0.711 5.581 0.000
0.721 5.581 0.000
0.731 5.581 0.000
0.741 5.581 0.000
0.751 5.581 0.000
0.761 5.581 0.000
0.771 5.581 0.000
0.781 5.581 0.000
0.791 5.581 0.000
0.801 5.581 0.000
0.811 5.581 0.000
0.821 5.581 0.000
0.831 5.581 0.000
0.841 5.581 0.000
0.851 5.581 0.000
0.861 5.581 0.000
0.870 5.581 0.000
0.880 5.581 0.000
0.890 5.581 0.000
0.900 5.581 0.000
0.910 5.581 0.000
0.920 5.581 0.000
0.930 5.581 1.708
0.940 5.581 2.535
0.950 5.581 2.866
0.960 5.581 3.033
0.970 5.581 3.243
0.980 5.581 3.452
0.990 5.581 3.910

0.004 5.641 0.000
0.014 5.641 0.000
0.024 5.641 0.000
0.034 5.641 0.000
0.044 5.641 0.000
0.054 5.641 0.000
0.064 5.641 0.000
0.074 5.641 0.000
0.084 5.641 0.000
0.093 5.641 0.000
0.103 5.641 0.000
0.113 5.641 0.000
0.123 5.641 0.000
0.133 5.641 0.000
0.143 5.641 0.000
0.153 5.641 0.000
0.163 5.641 0.000
0.173 5.641 0.000
0.183 5.641 0.000
0.193 5.641 0.000
0.203 5.641 0.000
0.213 5.641 0.000
0.223 5.641 0.000
0.233 5.641 0.000
0.243 5.641 0.000
0.253 5.641 0.000
0.263 5.641 0.000
0.273 5.641 0.000
0.283 5.641 0.000
0.293 5.641 0.000
0.303 5.641 0.000
0.313 5.641 0.000
0.323 5.641 0.000
0.333 5.641 0.000
0.343 5.641 0.000
0.352 5.641 0.000
0.362 5.641 0.000
0.372 5.641 0.000
0.382 5.641 0.000
0.392 5.641 0.000
0.402 5.641 0.000
0.412 5.641 0.000
0.422 5.641 0.000
0.432 5.641 0.000
0.442 5.641 0.000
0.452 5.641 0.000
0.462 5.641 0.000
0.472 5.641 0.000
0.482 5.641 0.000
0.492 5.641 0.000
0.502 5.641 0.000
0.512 5.641 0.000
0.522 5.641 0.000
0.532 5.641 0.000
0.542 5.641 0.000
0.552 5.641 0.000
0.562 5.641 0.000
0.572 5.641 0.000
0.582 5.641 0.000
0.592 5.641 0.000
0.602 5.641 0.000
0.611 5.641 0.000
0.621 5.641 0.000
0.631 5.641 0.000
0.641 5.641 0.000
0.651 5.641 0.000
0.661 5.641 0.000
0.671 5.641 0.000
0.681 5.641 0.000
0.691 5.641 0.000
0.701 5.641 0.000
0.711 5.641 0.000
0.721 5.641 0.000
0.731 5.641 0.000
0.741 5.641 0.000
0.751 5.641 0.000
0.761 5.641 0.000
0.771 5.641 0.000
0.781 5.641 0.000
0.791 5.641 0.000
0.801 5.641 0.000
0.811 5.641 0.000
0.821 5.641 0.000
0.831 5.641 0.000
0.841 5.641 0.000
0.851 5.641 0.000
0.861 5.641 0.000
0.870 5.641 0.000
0.880 5.641 0.000
0.890 5.641 0.000
0.900 5.641 0.000
0.910 5.641 0.000
0.920 5.641 0.000
0.930 5.641 0.000
0.940 5.641 1.748
0.950 5.641 2.599
0.960 5.641 2.941
0.970 5.641 3.195
0.980 5.641 3.403
0.990 5.641 3.901

0.004 5.700 0.000
0.014 5.700 0.000
0.024 5.700 0.000
0.034 5.700 0.000
0.044 5.700 0.000
0.054 5.700 0.000
0.064 5.700 0.000
0.074 5.700 0.000
0.084 5.700 0.000
0.093 5.700 0.000
0.103 5.700 0.000
0.113 5.700 0.000
0.123 5.700 0.000
0.133 5.700 0.000
0.143 5.700 0.000
0.153 5.700 0.000
0.163 5.700 0.000
0.173 5.700 0.000
0.183 5.700 0.000
0.193 5.700 0.000
0.203 5.700 0.000
0.213 5.700 0.000
0.223 5.700 0.000
0.233 5.700 0.000
0.243 5.700 0.000
0.253 5.700 0.000
0.263 5.700 0.000
0.273 5.700 0.000
0.283 5.700 0.000
0.293 5.700 0.000
0.303 5.700 0.000
0.313 5.700 0.000
0.323 5.700 0.000
0.333 5.700 0.000
0.343 5.700 0.000
0.352 5.700 0.000
0.362 5.700 0.000
0.372 5.700 0.000
0.382 5.700 0.000
0.392 5.700 0.000
0.402 5.700 0.000
0.412 5.700 0.000
0.422 5.700 0.000
0.432 5.700 0.000
0.442 5.700 0.000
0.452 5.700 0.000
0.462 5.700 0.000
0.472 5.700 0.000
0.482 5.700 0.000
0.492 5.700 0.000
0.502 5.700 0.000
0.512 5.700 0.000
0.522 5.700 0.000
0.532 5.700 0.000
0.542 5.700 0.000
0.552 5.700 0.000
0.562 5.700 0.000
0.572 5.700 0.000
0.582 5.700 0.000
0.592 5.700 0.000
0.602 5.700 0.000
0.611 5.700 0.000
0.621 5.700 0.000
0.631 5.700 0.000
0.641 5.700 0.000
0.651 5.700 0.000
0.661 5.700 0.000
0.671 5.700 0.000
0.681 5.700 0.000
0.691 5.700 0.000
0.701 5.700 0.000
0.711 5.700 0.000
0.721 5.700 0.000
0.731 5.700 0.000
0.741 5.700 0.000
0.751 5.700 0.000
0.761 5.700 0.000
0.771 5.700 0.000
0.781 5.700 0.000
0.791 5.700 0.000
0.801 5.700 0.000
0.811 5.700 0.000
0.821 5.700 0.000
0.831 5.700 0.000
0.841 5.700 0.000
0.851 5.700 0.000
0.861 5.700 0.000
0.870 5.700 0.000
0.880 5.700 0.000
0.890 5.700 0.000
0.900 5.700 0.000
0.910 5.700 0.000
0.920 5.700 0.000
0.930 5.700 0.000
0.940 5.700 0.000
0.950 5.700 1.908
0.960 5.700 2.727
0.970 5.700 3.074
0.980 5.700 3.368
0.990 5.700 3.895

0.004 5.760 0.000
0.014 5.760 0.000
0.024 5.760 0.000
0.034 5.760 0.000
0.044 5.760 0.000
0.054 5.760 0.000
0.064 5.760 0.000
0.074 5.760 0.000
0.084 5.760 0.000
0.093 5.760 0.000
0.103 5.760 0.000
0.113 5.760 0.000
0.123 5.760 0.000
0.133 5.760 0.000
0.143 5.760 0.000
0.153 5.760 0.000
0.163 5.760 0.000
0.173 5.760 0.000
0.183 5.760 0.000
0.193 5.760 0.000
0.203 5.760 0.000
0.213 5.760 0.000
0.223 5.760 0.000
0.233 5.760 0.000
0.243 5.760 0.000
0.253 5.760 0.000
0.263 5.760 0.000
0.273 5.760 0.000
0.283 5.760 0.000
0.293 5.760 0.000
0.303 5.760 0.000
0.313 5.760 0.000
0.323 5.760 0.000
0.333 5.760 0.000
0.343 5.760 0.000
0.352 5.760 0.000
0.362 5.760 0.000
0.372 5.760 0.000
0.382 5.760 0.000
0.392 5.760 0.000
0.402 5.760 0.000
0.412 5.760 0.000
0.422 5.760 0.000
0.432 5.760 0.000
0.442 5.760 0.000
0.452 5.760 0.000
0.462 5.760 0.000
0.472 5.760 0.000
0.482 5.760 0.000
0.492 5.760 0.000
0.502 5.760 0.000
0.512 5.760 0.000
0.522 5.760 0.000
0.532 5.760 0.000
0.542 5.760 0.000
0.552 5.760 0.000
0.562 5.760 0.000
0.572 5.760 0.000
0.582 5.760 0.000
0.592 5.760 0.000
0.602 5.760 0.000
0.611 5.760 0.000
0.621 5.760 0.000
0.631 5.760 0.000
0.641 5.760 0.000
0.651 5.760 0.000
0.661 5.760 0.000
0.671 5.760 0.000
0.681 5.760 0.000
0.691 5.760 0.000
0.701 5.760 0.000
0.711 5.760 0.000
0.721 5.760 0.000
0.731 5.760 0.000
0.741 5.760 0.000
0.751 5.760 0.000
0.761 5.760 0.000
0.771 5.760 0.000
0.781 5.760 0.000
0.791 5.760 0.000
0.801 5.760 0.000
0.811 5.760 0.000
0.821 5.760 0.000
0.831 5.760 0.000
0.841 5.760 0.000
0.851 5.760 0.000
0.861 5.760 0.000
0.870 5.760 0.000
0.880 5.760 0.000
0.890 5.760 0.000
0.900 5.760 0.000
0.910 5.760 0.000
0.920 5.760 0.000
0.930 5.760 0.000
0.940 5.760 0.000
0.950 5.760 0.000
0.960 5.760 2.114
0.970 5.760 2.903
0.980 5.760 3.293
0.990 5.760 3.893

0.004 5.820 0.000
0.014 5.820 0.000
0.024 5.820 0.000
0.034 5.820 0.000
0.044 5.820 0.000
0.054 5.820 0.000
0.064 5.820 0.000
0.074 5.820 0.000
0.084 5.820 0.000
0.093 5.820 0.000
0.103 5.820 0.000
0.113 5.820 0.000
0.123 5.820 0.000
0.133 5.820 0.000
0.143 5.820 0.000
0.153 5.820 0.000
0.163 5.820 0.000
0.173 5.820 0.000
0.183 5.820 0.000
0.193 5.820 0.000
0.203 5.820 0.000
0.213 5.820 0.000
0.223 5.820 0.000
0.233 5.820 0.000
0.243 5.820 0.000
0.253 5.820 0.000
0.263 5.820 0.000
0.273 5.820 0.000
0.283 5.820 0.000
0.293 5.820 0.000
0.303 5.820 0.000
0.313 5.820 0.000
0.323 5.820 0.000
0.333 5.820 0.000
0.343 5.820 0.000
0.352 5.820 0.000
0.362 5.820 0.000
0.372 5.820 0.000
0.382 5.820 0.000
0.392 5.820 0.000
0.402 5.820 0.000
0.412 5.820 0.000
0.422 5.820 0.000
0.432 5.820 0.000
0.442 5.820 0.000
0.452 5.820 0.000
0.462 5.820 0.000
0.472 5.820 0.000
0.482 5.820 0.000
0.492 5.820 0.000
0.502 5.820 0.000
0.512 5.820 0.000
0.522 5.820 0.000
0.532 5.820 0.000
0.542 5.820 0.000
0.552 5.820 0.000
0.562 5.820 0.000
0.572 5.820 0.000
0.582 5.820 0.000
0.592 5.820 0.000
0.602 5.820 0.000
0.611 5.820 0.000
0.621 5.820 0.000
0.631 5.820 0.000
0.641 5.820 0.000
0.651 5.820 0.000
0.661 5.820 0.000
0.671 5.820 0.000
0.681 5.820 0.000
0.691 5.820 0.000
0.701 5.820 0.000
0.711 5.820 0.000
0.721 5.820 0.000
0.731 5.820 0.000
0.741 5.820 0.000
0.751 5.820 0.000
0.761 5.820 0.000
0.771 5.820 0.000
0.781 5.820 0.000
0.791 5.820 0.000
0.801 5.820 0.000
0.811 5.820 0.000
0.821 5.820 0.000
0.831 5.820 0.000
0.841 5.820 0.000
0.851 5.820 0.000
0.861 5.820 0.000
0.870 5.820 0.000
0.880 5.820 0.000
0.890 5.820 0.000
0.900 5.820 0.000
0.910 5.820 0.000
0.920 5.820 0.000
0.930 5.820 0.000
0.940 5.820 0.000
0.950 5.820 0.000
0.960 5.820 0.000
0.970 5.820 2.297
0.980 5.820 3.144
0.990 5.820 3.895

0.004 5.880 0.000
0.014 5.880 0.000
0.024 5.880 0.000
0.034 5.880 0.000
0.044 5.880 0.000
0.054 5.880 0.000
0.064 5.880 0.000
0.074 5.880 0.000
0.084 5.880 0.000
0.093 5.880 0.000
0.103 5.880 0.000
0.113 5.880 0.000
0.123 5.880 0.000
0.133 5.880 0.000
0.143 5.880 0.000
0.153 5.880 0.000
0.163 5.880 0.000
0.173 5.880 0.000
0.183 5.880 0.000
0.193 5.880 0.000
0.203 5.880 0.000
0.213 5.880 0.000
0.223 5.880 0.000
0.233 5.880 0.000
0.243 5.880 0.000
0.253 5.880 0.000
0.263 5.880 0.000
0.273 5.880 0.000
0.283 5.880 0.000
0.293 5.880 0.000
0.303 5.880 0.000
0.313 5.880 0.000
0.323 5.880 0.000
0.333 5.880 0.000
0.343 5.880 0.000
0.352 5.880 0.000
0.362 5.880 0.000
0.372 5.880 0.000
0.382 5.880 0.000
0.392 5.880 0.000
0.402 5.880 0.000
0.412 5.880 0.000
0.422 5.880 0.000
0.432 5.880 0.000
0.442 5.880 0.000
0.452 5.880 0.000
0.462 5.880 0.000
0.472 5.880 0.000
0.482 5.880 0.000
0.492 5.880 0.000
0.502 5.880 0.000
0.512 5.880 0.000
0.522 5.880 0.000
0.532 5.880 0.000
0.542 5.880 0.000
0.552 5.880 0.000
0.562 5.880 0.000
0.572 5.880 0.000
0.582 5.880 0.000
0.592 5.880 0.000
0.602 5.880 0.000
0.611 5.880 0.000
0.621 5.880 0.000
0.631 5.880 0.000
0.641 5.880 0.000
0.651 5.880 0.000
0.661 5.880 0.000
0.671 5.880 0.000
0.681 5.880 0.000
0.691 5.880 0.000
0.701 5.880 0.000
0.711 5.880 0.000
0.721 5.880 0.000
0.731 5.880 0.000
0.741 5.880 0.000
0.751 5.880 0.000
0.761 5.880 0.000
0.771 5.880 0.000
0.781 5.880 0.000
0.791 5.880 0.000
0.801 5.880 0.000
0.811 5.880 0.000
0.821 5.880 0.000
0.831 5.880 0.000
0.841 5.880 0.000
0.851 5.880 0.000
0.861 5.880 0.000
0.870 5.880 0.000
0.880 5.880 0.000
0.890 5.880 0.000
0.900 5.880 0.000
0.910 5.880 0.000
0.920 5.880 0.000
0.930 5.880 0.000
0.940 5.880 0.000
0.950 5.880 0.000
0.960 5.880 0.000
0.970 5.880 0.000
0.980 5.880 2.618
0.990 5.880 3.886

0.004 5.940 0.000
0.014 5.940 0.000
0.024 5.940 0.000
0.034 5.940 0.000
0.044 5.940 0.000
0.054 5.940 0.000
0.064 5.940 0.000
0.074 5.940 0.000
0.084 5.940 0.000
0.093 5.940 0.000
0.103 5.940 0.000
0.113 5.940 0.000
0.123 5.940 0.000
0.133 5.940 0.000
0.143 5.940 0.000
0.153 5.940 0.000
0.163 5.940 0.000
0.173 5.940 0.000
0.183 5.940 0.000
0.193 5.940 0.000
0.203 5.940 0.000
0.213 5.940 0.000
0.223 5.940 0.000
0.233 5.940 0.000
0.243 5.940 0.000
0.253 5.940 0.000
0.263 5.940 0.000
0.273 5.940 0.000
0.283 5.940 0.000
0.293 5.940 0.000
0.303 5.940 0.000
0.313 5.940 0.000
0.323 5.940 0.000
0.333 5.940 0.000
0.343 5.940 0.000
0.352 5.940 0.000
0.362 5.940 0.000
0.372 5.940 0.000
0.382 5.940 0.000
0.392 5.940 0.000
0.402 5.940 0.000
0.412 5.940 0.000
0.422 5.940 0.000
0.432 5.940 0.000
0.442 5.940 0.000
0.452 5.940 0.000
0.462 5.940 0.000
0.472 5.940 0.000
0.482 5.940 0.000
0.492 5.940 0.000
0.502 5.940 0.000
0.512 5.940 0.000
0.522 5.940 0.000
0.532 5.940 0.000
0.542 5.940 0.000
0.552 5.940 0.000
0.562 5.940 0.000
0.572 5.940 0.000
0.582 5.940 0.000
0.592 5.940 0.000
0.602 5.940 0.000
0.611 5.940 0.000
0.621 5.940 0.000
0.631 5.940 0.000
0.641 5.940 0.000
0.651 5.940 0.000
0.661 5.940 0.000
0.671 5.940 0.000
0.681 5.940 0.000
0.691 5.940 0.000
0.701 5.940 0.000
0.711 5.940 0.000
0.721 5.940 0.000
0.731 5.940 0.000
0.741 5.940 0.000
0.751 5.940 0.000
0.761 5.940 0.000
0.771 5.940 0.000
0.781 5.940 0.000
0.791 5.940 0.000
0.801 5.940 0.000
0.811 5.940 0.000
0.821 5.940 0.000
0.831 5.940 0.000
0.841 5.940 0.000
0.851 5.940 0.000
0.861 5.940 0.000
0.870 5.940 0.000
0.880 5.940 0.000
0.890 5.940 0.000
0.900 5.940 0.000
0.910 5.940 0.000
0.920 5.940 0.000
0.930 5.940 0.000
0.940 5.940 0.000
0.950 5.940 0.000
0.960 5.940 0.000
0.970 5.940 0.000
0.980 5.940 0.000
0.990 5.940 3.746


